Continuous phase transitions on Galton-Watson trees

Distinguishing between continuous and first-order phase transitions is a major challenge in random discrete systems. We study the topic for events with recursive structure on Galton-Watson trees. For example, let $\mathcal{T}_1$ be the event that a Galton-Watson tree is infinite, and let $\mathcal{T}_2$ be the event that it contains an infinite binary tree starting from its root. These events satisfy similar recursive properties: $\mathcal{T}_1$ holds if and only if $\mathcal{T}_1$ holds for at least one of the trees initiated by children of the root, and $\mathcal{T}_2$ holds if and only if $\mathcal{T}_2$ holds for at least two of these trees. The probability of $\mathcal{T}_1$ has a continuous phase transition, increasing from 0 when the mean of the child distribution increases above 1. On the other hand, the probability of $\mathcal{T}_2$ has a first-order phase transition, jumping discontinuously to a nonzero value at criticality. Given the recursive property satisfied by the event, we describe the critical child distributions where a continuous phase transition takes place. In many cases, we also characterize the event undergoing the phase transition.

==> eg0.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 -7.96800000000000e-6
0.00800000000000000 -0.0000317440000000000
0.0120000000000000 -0.0000711360000000000
0.0160000000000000 -0.000125952000000000
0.0200000000000000 -0.000196000000000000
0.0240000000000000 -0.000281088000000000
0.0280000000000000 -0.000381024000000000
0.0320000000000000 -0.000495616000000000
0.0360000000000000 -0.000624672000000000
0.0400000000000000 -0.000768000000000000
0.0440000000000000 -0.000925408000000000
0.0480000000000000 -0.00109670400000000
0.0520000000000000 -0.00128169600000000
0.0560000000000000 -0.00148019200000000
0.0600000000000000 -0.00169200000000000
0.0640000000000000 -0.00191692800000000
0.0680000000000000 -0.00215478400000000
0.0720000000000000 -0.00240537600000000
0.0760000000000000 -0.00266851200000000
0.0800000000000000 -0.00294400000000000
0.0840000000000000 -0.00323164800000000
0.0880000000000000 -0.00353126400000000
0.0920000000000000 -0.00384265600000000
0.0960000000000000 -0.00416563200000000
0.100000000000000 -0.00450000000000000
0.104000000000000 -0.00484556800000000
0.108000000000000 -0.00520214400000000
0.112000000000000 -0.00556953600000000
0.116000000000000 -0.00594755200000000
0.120000000000000 -0.00633600000000000
0.124000000000000 -0.00673468800000000
0.128000000000000 -0.00714342400000000
0.132000000000000 -0.00756201600000000
0.136000000000000 -0.00799027200000000
0.140000000000000 -0.00842800000000000
0.144000000000000 -0.00887500800000000
0.148000000000000 -0.00933110400000000
0.152000000000000 -0.00979609600000000
0.156000000000000 -0.0102697920000000
0.160000000000000 -0.0107520000000000
0.164000000000000 -0.0112425280000000
0.168000000000000 -0.0117411840000000
0.172000000000000 -0.0122477760000000
0.176000000000000 -0.0127621120000000
0.180000000000000 -0.0132840000000000
0.184000000000000 -0.0138132480000000
0.188000000000000 -0.0143496640000000
0.192000000000000 -0.0148930560000000
0.196000000000000 -0.0154432320000000
0.200000000000000 -0.0160000000000000
0.204000000000000 -0.0165631680000000
0.208000000000000 -0.0171325440000000
0.212000000000000 -0.0177079360000000
0.216000000000000 -0.0182891520000000
0.220000000000000 -0.0188760000000000
0.224000000000000 -0.0194682880000000
0.228000000000000 -0.0200658240000000
0.232000000000000 -0.0206684160000000
0.236000000000000 -0.0212758720000000
0.240000000000000 -0.0218880000000000
0.244000000000000 -0.0225046080000000
0.248000000000000 -0.0231255040000000
0.252000000000000 -0.0237504960000000
0.256000000000000 -0.0243793920000000
0.260000000000000 -0.0250120000000000
0.264000000000000 -0.0256481280000000
0.268000000000000 -0.0262875840000000
0.272000000000000 -0.0269301760000000
0.276000000000000 -0.0275757120000000
0.280000000000000 -0.0282240000000000
0.284000000000000 -0.0288748480000000
0.288000000000000 -0.0295280640000000
0.292000000000000 -0.0301834560000000
0.296000000000000 -0.0308408320000000
0.300000000000000 -0.0315000000000000
0.304000000000000 -0.0321607680000000
0.308000000000000 -0.0328229440000000
0.312000000000000 -0.0334863360000000
0.316000000000000 -0.0341507520000000
0.320000000000000 -0.0348160000000000
0.324000000000000 -0.0354818880000000
0.328000000000000 -0.0361482240000000
0.332000000000000 -0.0368148160000000
0.336000000000000 -0.0374814720000000
0.340000000000000 -0.0381480000000000
0.344000000000000 -0.0388142080000000
0.348000000000000 -0.0394799040000000
0.352000000000000 -0.0401448960000000
0.356000000000000 -0.0408089920000000
0.360000000000000 -0.0414720000000000
0.364000000000000 -0.0421337280000000
0.368000000000000 -0.0427939840000000
0.372000000000000 -0.0434525760000000
0.376000000000000 -0.0441093120000000
0.380000000000000 -0.0447640000000000
0.384000000000000 -0.0454164480000000
0.388000000000000 -0.0460664640000000
0.392000000000000 -0.0467138560000000
0.396000000000000 -0.0473584320000000
0.400000000000000 -0.0480000000000000
0.404000000000000 -0.0486383680000000
0.408000000000000 -0.0492733440000000
0.412000000000000 -0.0499047360000000
0.416000000000000 -0.0505323520000000
0.420000000000000 -0.0511560000000000
0.424000000000000 -0.0517754880000000
0.428000000000000 -0.0523906240000000
0.432000000000000 -0.0530012160000000
0.436000000000000 -0.0536070720000000
0.440000000000000 -0.0542080000000000
0.444000000000000 -0.0548038080000000
0.448000000000000 -0.0553943040000000
0.452000000000000 -0.0559792960000000
0.456000000000000 -0.0565585920000000
0.460000000000000 -0.0571320000000000
0.464000000000000 -0.0576993280000000
0.468000000000000 -0.0582603840000000
0.472000000000000 -0.0588149760000000
0.476000000000000 -0.0593629120000000
0.480000000000000 -0.0599040000000000
0.484000000000000 -0.0604380480000000
0.488000000000000 -0.0609648640000000
0.492000000000000 -0.0614842560000000
0.496000000000000 -0.0619960320000000
0.500000000000000 -0.0625000000000000
0.504000000000000 -0.0629959680000000
0.508000000000000 -0.0634837440000000
0.512000000000000 -0.0639631360000000
0.516000000000000 -0.0644339520000000
0.520000000000000 -0.0648960000000000
0.524000000000000 -0.0653490880000000
0.528000000000000 -0.0657930240000000
0.532000000000000 -0.0662276160000000
0.536000000000000 -0.0666526720000000
0.540000000000000 -0.0670680000000000
0.544000000000000 -0.0674734080000000
0.548000000000000 -0.0678687040000000
0.552000000000000 -0.0682536960000000
0.556000000000000 -0.0686281920000000
0.560000000000000 -0.0689920000000000
0.564000000000000 -0.0693449280000000
0.568000000000000 -0.0696867840000000
0.572000000000000 -0.0700173760000000
0.576000000000000 -0.0703365120000000
0.580000000000000 -0.0706440000000000
0.584000000000000 -0.0709396480000000
0.588000000000000 -0.0712232640000000
0.592000000000000 -0.0714946560000000
0.596000000000000 -0.0717536320000000
0.600000000000000 -0.0720000000000000
0.604000000000000 -0.0722335680000000
0.608000000000000 -0.0724541440000000
0.612000000000000 -0.0726615360000000
0.616000000000000 -0.0728555520000000
0.620000000000000 -0.0730360000000000
0.624000000000000 -0.0732026880000000
0.628000000000000 -0.0733554240000000
0.632000000000000 -0.0734940160000000
0.636000000000000 -0.0736182720000000
0.640000000000000 -0.0737280000000000
0.644000000000000 -0.0738230080000000
0.648000000000000 -0.0739031040000000
0.652000000000000 -0.0739680960000000
0.656000000000000 -0.0740177920000000
0.660000000000000 -0.0740520000000000
0.664000000000000 -0.0740705280000000
0.668000000000000 -0.0740731840000000
0.672000000000000 -0.0740597760000000
0.676000000000000 -0.0740301120000000
0.680000000000000 -0.0739840000000000
0.684000000000000 -0.0739212480000000
0.688000000000000 -0.0738416640000000
0.692000000000000 -0.0737450560000000
0.696000000000000 -0.0736312320000000
0.700000000000000 -0.0735000000000000
0.704000000000000 -0.0733511680000000
0.708000000000000 -0.0731845440000000
0.712000000000000 -0.0729999360000000
0.716000000000000 -0.0727971520000000
0.720000000000000 -0.0725760000000000
0.724000000000000 -0.0723362880000000
0.728000000000000 -0.0720778240000000
0.732000000000000 -0.0718004160000000
0.736000000000000 -0.0715038720000000
0.740000000000000 -0.0711880000000000
0.744000000000000 -0.0708526080000000
0.748000000000000 -0.0704975040000000
0.752000000000000 -0.0701224960000000
0.756000000000000 -0.0697273920000000
0.760000000000000 -0.0693120000000000
0.764000000000000 -0.0688761280000000
0.768000000000000 -0.0684195840000000
0.772000000000000 -0.0679421760000000
0.776000000000000 -0.0674437120000000
0.780000000000000 -0.0669240000000000
0.784000000000000 -0.0663828480000000
0.788000000000000 -0.0658200640000000
0.792000000000000 -0.0652354560000000
0.796000000000000 -0.0646288320000000
0.800000000000000 -0.0640000000000000
0.804000000000000 -0.0633487680000000
0.808000000000000 -0.0626749440000000
0.812000000000000 -0.0619783360000000
0.816000000000000 -0.0612587520000000
0.820000000000000 -0.0605160000000000
0.824000000000000 -0.0597498880000000
0.828000000000000 -0.0589602240000000
0.832000000000000 -0.0581468160000000
0.836000000000000 -0.0573094720000000
0.840000000000000 -0.0564480000000000
0.844000000000000 -0.0555622080000000
0.848000000000000 -0.0546519040000000
0.852000000000000 -0.0537168960000000
0.856000000000000 -0.0527569920000000
0.860000000000000 -0.0517720000000000
0.864000000000000 -0.0507617280000000
0.868000000000000 -0.0497259840000000
0.872000000000000 -0.0486645760000000
0.876000000000000 -0.0475773120000000
0.880000000000000 -0.0464640000000000
0.884000000000000 -0.0453244480000000
0.888000000000000 -0.0441584640000000
0.892000000000000 -0.0429658560000000
0.896000000000000 -0.0417464320000000
0.900000000000000 -0.0405000000000000
0.904000000000000 -0.0392263680000000
0.908000000000000 -0.0379253440000000
0.912000000000000 -0.0365967360000000
0.916000000000000 -0.0352403520000000
0.920000000000000 -0.0338560000000000
0.924000000000000 -0.0324434880000000
0.928000000000000 -0.0310026240000000
0.932000000000000 -0.0295332160000000
0.936000000000000 -0.0280350720000000
0.940000000000000 -0.0265080000000000
0.944000000000000 -0.0249518080000000
0.948000000000000 -0.0233663040000000
0.952000000000000 -0.0217512960000000
0.956000000000000 -0.0201065920000000
0.960000000000000 -0.0184320000000000
0.964000000000000 -0.0167273280000000
0.968000000000000 -0.0149923840000000
0.972000000000000 -0.0132269760000000
0.976000000000000 -0.0114309120000000
0.980000000000000 -0.00960400000000000
0.984000000000000 -0.00774604800000000
0.988000000000000 -0.00585686400000000
0.992000000000000 -0.00393625600000000
0.996000000000000 -0.00198403200000000
1.00000000000000 0.000000000000000


==> eg1.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.000258163200000000
0.00800000000000000 0.000499438933333333
0.0120000000000000 0.000724006400000000
0.0160000000000000 0.000932044800000000
0.0200000000000000 0.00112373333333333
0.0240000000000000 0.00129925120000000
0.0280000000000000 0.00145877760000000
0.0320000000000000 0.00160249173333333
0.0360000000000000 0.00173057280000000
0.0400000000000000 0.00184320000000000
0.0440000000000000 0.00194055253333333
0.0480000000000000 0.00202280960000000
0.0520000000000000 0.00209015040000000
0.0560000000000000 0.00214275413333333
0.0600000000000000 0.00218080000000000
0.0640000000000000 0.00220446720000000
0.0680000000000000 0.00221393493333333
0.0720000000000000 0.00220938240000000
0.0760000000000000 0.00219098880000000
0.0800000000000000 0.00215893333333333
0.0840000000000000 0.00211339520000000
0.0880000000000000 0.00205455360000000
0.0920000000000000 0.00198258773333333
0.0960000000000000 0.00189767680000000
0.100000000000000 0.00180000000000000
0.104000000000000 0.00168973653333333
0.108000000000000 0.00156706560000000
0.112000000000000 0.00143216640000000
0.116000000000000 0.00128521813333333
0.120000000000000 0.00112640000000000
0.124000000000000 0.000955891200000000
0.128000000000000 0.000773870933333333
0.132000000000000 0.000580518400000000
0.136000000000000 0.000376012800000000
0.140000000000000 0.000160533333333333
0.14285714285735476 0
0.144000000000000 -0.0000657408000000000
0.148000000000000 -0.000302630400000000
0.152000000000000 -0.000549956266666667
0.156000000000000 -0.000807539200000000
0.160000000000000 -0.00107520000000000
0.164000000000000 -0.00135275946666667
0.168000000000000 -0.00164003840000000
0.172000000000000 -0.00193685760000000
0.176000000000000 -0.00224303786666667
0.180000000000000 -0.00255840000000000
0.184000000000000 -0.00288276480000000
0.188000000000000 -0.00321595306666667
0.192000000000000 -0.00355778560000000
0.196000000000000 -0.00390808320000000
0.200000000000000 -0.00426666666666667
0.204000000000000 -0.00463335680000000
0.208000000000000 -0.00500797440000000
0.212000000000000 -0.00539034026666667
0.216000000000000 -0.00578027520000000
0.220000000000000 -0.00617760000000000
0.224000000000000 -0.00658213546666667
0.228000000000000 -0.00699370240000000
0.232000000000000 -0.00741212160000000
0.236000000000000 -0.00783721386666667
0.240000000000000 -0.00826880000000000
0.244000000000000 -0.00870670080000000
0.248000000000000 -0.00915073706666667
0.252000000000000 -0.00960072960000000
0.256000000000000 -0.0100564992000000
0.260000000000000 -0.0105178666666667
0.264000000000000 -0.0109846528000000
0.268000000000000 -0.0114566784000000
0.272000000000000 -0.0119337642666667
0.276000000000000 -0.0124157312000000
0.280000000000000 -0.0129024000000000
0.284000000000000 -0.0133935914666667
0.288000000000000 -0.0138891264000000
0.292000000000000 -0.0143888256000000
0.296000000000000 -0.0148925098666667
0.300000000000000 -0.0154000000000000
0.304000000000000 -0.0159111168000000
0.308000000000000 -0.0164256810666667
0.312000000000000 -0.0169435136000000
0.316000000000000 -0.0174644352000000
0.320000000000000 -0.0179882666666667
0.324000000000000 -0.0185148288000000
0.328000000000000 -0.0190439424000000
0.332000000000000 -0.0195754282666667
0.336000000000000 -0.0201091072000000
0.340000000000000 -0.0206448000000000
0.344000000000000 -0.0211823274666667
0.348000000000000 -0.0217215104000000
0.352000000000000 -0.0222621696000000
0.356000000000000 -0.0228041258666667
0.360000000000000 -0.0233472000000000
0.364000000000000 -0.0238912128000000
0.368000000000000 -0.0244359850666667
0.372000000000000 -0.0249813376000000
0.376000000000000 -0.0255270912000000
0.380000000000000 -0.0260730666666667
0.384000000000000 -0.0266190848000000
0.388000000000000 -0.0271649664000000
0.392000000000000 -0.0277105322666667
0.396000000000000 -0.0282556032000000
0.400000000000000 -0.0288000000000000
0.404000000000000 -0.0293435434666667
0.408000000000000 -0.0298860544000000
0.412000000000000 -0.0304273536000000
0.416000000000000 -0.0309672618666667
0.420000000000000 -0.0315056000000000
0.424000000000000 -0.0320421888000000
0.428000000000000 -0.0325768490666667
0.432000000000000 -0.0331094016000000
0.436000000000000 -0.0336396672000000
0.440000000000000 -0.0341674666666667
0.444000000000000 -0.0346926208000000
0.448000000000000 -0.0352149504000000
0.452000000000000 -0.0357342762666667
0.456000000000000 -0.0362504192000000
0.460000000000000 -0.0367632000000000
0.464000000000000 -0.0372724394666667
0.468000000000000 -0.0377779584000000
0.472000000000000 -0.0382795776000000
0.476000000000000 -0.0387771178666667
0.480000000000000 -0.0392704000000000
0.484000000000000 -0.0397592448000000
0.488000000000000 -0.0402434730666667
0.492000000000000 -0.0407229056000000
0.496000000000000 -0.0411973632000000
0.500000000000000 -0.0416666666666667
0.504000000000000 -0.0421306368000000
0.508000000000000 -0.0425890944000000
0.512000000000000 -0.0430418602666667
0.516000000000000 -0.0434887552000000
0.520000000000000 -0.0439296000000000
0.524000000000000 -0.0443642154666667
0.528000000000000 -0.0447924224000000
0.532000000000000 -0.0452140416000000
0.536000000000000 -0.0456288938666667
0.540000000000000 -0.0460368000000000
0.544000000000000 -0.0464375808000000
0.548000000000000 -0.0468310570666667
0.552000000000000 -0.0472170496000000
0.556000000000000 -0.0475953792000000
0.560000000000000 -0.0479658666666667
0.564000000000000 -0.0483283328000000
0.568000000000000 -0.0486825984000000
0.572000000000000 -0.0490284842666667
0.576000000000000 -0.0493658112000000
0.580000000000000 -0.0496944000000000
0.584000000000000 -0.0500140714666667
0.588000000000000 -0.0503246464000000
0.592000000000000 -0.0506259456000000
0.596000000000000 -0.0509177898666667
0.600000000000000 -0.0512000000000000
0.604000000000000 -0.0514723968000000
0.608000000000000 -0.0517348010666667
0.612000000000000 -0.0519870336000000
0.616000000000000 -0.0522289152000000
0.620000000000000 -0.0524602666666667
0.624000000000000 -0.0526809088000000
0.628000000000000 -0.0528906624000000
0.632000000000000 -0.0530893482666667
0.636000000000000 -0.0532767872000000
0.640000000000000 -0.0534528000000000
0.644000000000000 -0.0536172074666667
0.648000000000000 -0.0537698304000000
0.652000000000000 -0.0539104896000000
0.656000000000000 -0.0540390058666667
0.660000000000000 -0.0541552000000000
0.664000000000000 -0.0542588928000000
0.668000000000000 -0.0543499050666667
0.672000000000000 -0.0544280576000000
0.676000000000000 -0.0544931712000000
0.680000000000000 -0.0545450666666667
0.684000000000000 -0.0545835648000000
0.688000000000000 -0.0546084864000000
0.692000000000000 -0.0546196522666667
0.696000000000000 -0.0546168832000000
0.700000000000000 -0.0546000000000000
0.704000000000000 -0.0545688234666667
0.708000000000000 -0.0545231744000000
0.712000000000000 -0.0544628736000000
0.716000000000000 -0.0543877418666667
0.720000000000000 -0.0542976000000000
0.724000000000000 -0.0541922688000000
0.728000000000000 -0.0540715690666667
0.732000000000000 -0.0539353216000000
0.736000000000000 -0.0537833472000000
0.740000000000000 -0.0536154666666667
0.744000000000000 -0.0534315008000000
0.748000000000000 -0.0532312704000000
0.752000000000000 -0.0530145962666667
0.756000000000000 -0.0527812992000000
0.760000000000000 -0.0525312000000000
0.764000000000000 -0.0522641194666667
0.768000000000000 -0.0519798784000000
0.772000000000000 -0.0516782976000000
0.776000000000000 -0.0513591978666667
0.780000000000000 -0.0510224000000000
0.784000000000000 -0.0506677248000000
0.788000000000000 -0.0502949930666667
0.792000000000000 -0.0499040256000000
0.796000000000000 -0.0494946432000000
0.800000000000000 -0.0490666666666667
0.804000000000000 -0.0486199168000000
0.808000000000000 -0.0481542144000000
0.812000000000000 -0.0476693802666667
0.816000000000000 -0.0471652352000000
0.820000000000000 -0.0466416000000000
0.824000000000000 -0.0460982954666667
0.828000000000000 -0.0455351424000000
0.832000000000000 -0.0449519616000000
0.836000000000000 -0.0443485738666667
0.840000000000000 -0.0437248000000000
0.844000000000000 -0.0430804608000000
0.848000000000000 -0.0424153770666667
0.852000000000000 -0.0417293696000000
0.856000000000000 -0.0410222592000000
0.860000000000000 -0.0402938666666667
0.864000000000000 -0.0395440128000000
0.868000000000000 -0.0387725184000000
0.872000000000000 -0.0379792042666667
0.876000000000000 -0.0371638912000000
0.880000000000000 -0.0363264000000000
0.884000000000000 -0.0354665514666667
0.888000000000000 -0.0345841664000000
0.892000000000000 -0.0336790656000000
0.896000000000000 -0.0327510698666667
0.900000000000000 -0.0318000000000000
0.904000000000000 -0.0308256768000000
0.908000000000000 -0.0298279210666667
0.912000000000000 -0.0288065536000000
0.916000000000000 -0.0277613952000000
0.920000000000000 -0.0266922666666667
0.924000000000000 -0.0255989888000000
0.928000000000000 -0.0244813824000000
0.932000000000000 -0.0233392682666667
0.936000000000000 -0.0221724672000000
0.940000000000000 -0.0209808000000000
0.944000000000000 -0.0197640874666667
0.948000000000000 -0.0185221504000000
0.952000000000000 -0.0172548096000000
0.956000000000000 -0.0159618858666667
0.960000000000000 -0.0146432000000000
0.964000000000000 -0.0132985728000000
0.968000000000000 -0.0119278250666667
0.972000000000000 -0.0105307776000000
0.976000000000000 -0.00910725120000000
0.980000000000000 -0.00765706666666667
0.984000000000000 -0.00618004480000000
0.988000000000000 -0.00467600640000000
0.992000000000000 -0.00314477226666667
0.996000000000000 -0.00158616320000000
1.00000000000000 0.000000000000000


==> eg2.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.000524294400000000
0.00800000000000000 0.00103062186666667
0.0120000000000000 0.00151914880000000
0.0160000000000000 0.00199004160000000
0.0200000000000000 0.00244346666666667
0.0240000000000000 0.00287959040000000
0.0280000000000000 0.00329857920000000
0.0320000000000000 0.00370059946666667
0.0360000000000000 0.00408581760000000
0.0400000000000000 0.00445440000000000
0.0440000000000000 0.00480651306666667
0.0480000000000000 0.00514232320000000
0.0520000000000000 0.00546199680000000
0.0560000000000000 0.00576570026666667
0.0600000000000000 0.00605360000000000
0.0640000000000000 0.00632586240000000
0.0680000000000000 0.00658265386666667
0.0720000000000000 0.00682414080000000
0.0760000000000000 0.00705048960000000
0.0800000000000000 0.00726186666666667
0.0840000000000000 0.00745843840000000
0.0880000000000000 0.00764037120000000
0.0920000000000000 0.00780783146666667
0.0960000000000000 0.00796098560000000
0.100000000000000 0.00810000000000000
0.104000000000000 0.00822504106666667
0.108000000000000 0.00833627520000000
0.112000000000000 0.00843386880000000
0.116000000000000 0.00851798826666667
0.120000000000000 0.00858880000000000
0.124000000000000 0.00864647040000000
0.128000000000000 0.00869116586666667
0.132000000000000 0.00872305280000000
0.136000000000000 0.00874229760000000
0.140000000000000 0.00874906666666667
0.144000000000000 0.00874352640000000
0.148000000000000 0.00872584320000000
0.152000000000000 0.00869618346666667
0.156000000000000 0.00865471360000000
0.160000000000000 0.00860160000000000
0.164000000000000 0.00853700906666667
0.168000000000000 0.00846110720000000
0.172000000000000 0.00837406080000000
0.176000000000000 0.00827603626666667
0.180000000000000 0.00816720000000000
0.184000000000000 0.00804771840000000
0.188000000000000 0.00791775786666667
0.192000000000000 0.00777748480000000
0.196000000000000 0.00762706560000000
0.200000000000000 0.00746666666666667
0.204000000000000 0.00729645440000000
0.208000000000000 0.00711659520000000
0.212000000000000 0.00692725546666667
0.216000000000000 0.00672860160000000
0.220000000000000 0.00652080000000000
0.224000000000000 0.00630401706666667
0.228000000000000 0.00607841920000000
0.232000000000000 0.00584417280000000
0.236000000000000 0.00560144426666667
0.240000000000000 0.00535040000000000
0.244000000000000 0.00509120640000000
0.248000000000000 0.00482402986666667
0.252000000000000 0.00454903680000000
0.256000000000000 0.00426639360000000
0.260000000000000 0.00397626666666667
0.264000000000000 0.00367882240000000
0.268000000000000 0.00337422720000000
0.272000000000000 0.00306264746666667
0.276000000000000 0.00274424960000000
0.280000000000000 0.00241920000000000
0.284000000000000 0.00208766506666667
0.288000000000000 0.00174981120000000
0.292000000000000 0.00140580480000000
0.296000000000000 0.00105581226666667
0.300000000000000 0.000700000000000000
0.304000000000000 0.000338534400000000
0.3076923076923077 0 
0.308000000000000 -0.0000284181333333333
0.312000000000000 -0.000400691200000000
0.316000000000000 -0.000778118400000000
0.320000000000000 -0.00116053333333333
0.324000000000000 -0.00154776960000000
0.328000000000000 -0.00193966080000000
0.332000000000000 -0.00233604053333333
0.336000000000000 -0.00273674240000000
0.340000000000000 -0.00314160000000000
0.344000000000000 -0.00355044693333333
0.348000000000000 -0.00396311680000000
0.352000000000000 -0.00437944320000000
0.356000000000000 -0.00479925973333333
0.360000000000000 -0.00522240000000000
0.364000000000000 -0.00564869760000000
0.368000000000000 -0.00607798613333333
0.372000000000000 -0.00651009920000000
0.376000000000000 -0.00694487040000000
0.380000000000000 -0.00738213333333333
0.384000000000000 -0.00782172160000000
0.388000000000000 -0.00826346880000000
0.392000000000000 -0.00870720853333333
0.396000000000000 -0.00915277440000000
0.400000000000000 -0.00960000000000000
0.404000000000000 -0.0100487189333333
0.408000000000000 -0.0104987648000000
0.412000000000000 -0.0109499712000000
0.416000000000000 -0.0114021717333333
0.420000000000000 -0.0118552000000000
0.424000000000000 -0.0123088896000000
0.428000000000000 -0.0127630741333333
0.432000000000000 -0.0132175872000000
0.436000000000000 -0.0136722624000000
0.440000000000000 -0.0141269333333333
0.444000000000000 -0.0145814336000000
0.448000000000000 -0.0150355968000000
0.452000000000000 -0.0154892565333333
0.456000000000000 -0.0159422464000000
0.460000000000000 -0.0163944000000000
0.464000000000000 -0.0168455509333333
0.468000000000000 -0.0172955328000000
0.472000000000000 -0.0177441792000000
0.476000000000000 -0.0181913237333333
0.480000000000000 -0.0186368000000000
0.484000000000000 -0.0190804416000000
0.488000000000000 -0.0195220821333333
0.492000000000000 -0.0199615552000000
0.496000000000000 -0.0203986944000000
0.500000000000000 -0.0208333333333333
0.504000000000000 -0.0212653056000000
0.508000000000000 -0.0216944448000000
0.512000000000000 -0.0221205845333333
0.516000000000000 -0.0225435584000000
0.520000000000000 -0.0229632000000000
0.524000000000000 -0.0233793429333333
0.528000000000000 -0.0237918208000000
0.532000000000000 -0.0242004672000000
0.536000000000000 -0.0246051157333333
0.540000000000000 -0.0250056000000000
0.544000000000000 -0.0254017536000000
0.548000000000000 -0.0257934101333333
0.552000000000000 -0.0261804032000000
0.556000000000000 -0.0265625664000000
0.560000000000000 -0.0269397333333333
0.564000000000000 -0.0273117376000000
0.568000000000000 -0.0276784128000000
0.572000000000000 -0.0280395925333333
0.576000000000000 -0.0283951104000000
0.580000000000000 -0.0287448000000000
0.584000000000000 -0.0290884949333333
0.588000000000000 -0.0294260288000000
0.592000000000000 -0.0297572352000000
0.596000000000000 -0.0300819477333333
0.600000000000000 -0.0304000000000000
0.604000000000000 -0.0307112256000000
0.608000000000000 -0.0310154581333333
0.612000000000000 -0.0313125312000000
0.616000000000000 -0.0316022784000000
0.620000000000000 -0.0318845333333333
0.624000000000000 -0.0321591296000000
0.628000000000000 -0.0324259008000000
0.632000000000000 -0.0326846805333333
0.636000000000000 -0.0329353024000000
0.640000000000000 -0.0331776000000000
0.644000000000000 -0.0334114069333333
0.648000000000000 -0.0336365568000000
0.652000000000000 -0.0338528832000000
0.656000000000000 -0.0340602197333333
0.660000000000000 -0.0342584000000000
0.664000000000000 -0.0344472576000000
0.668000000000000 -0.0346266261333333
0.672000000000000 -0.0347963392000000
0.676000000000000 -0.0349562304000000
0.680000000000000 -0.0351061333333333
0.684000000000000 -0.0352458816000000
0.688000000000000 -0.0353753088000000
0.692000000000000 -0.0354942485333333
0.696000000000000 -0.0356025344000000
0.700000000000000 -0.0357000000000000
0.704000000000000 -0.0357864789333333
0.708000000000000 -0.0358618048000000
0.712000000000000 -0.0359258112000000
0.716000000000000 -0.0359783317333333
0.720000000000000 -0.0360192000000000
0.724000000000000 -0.0360482496000000
0.728000000000000 -0.0360653141333333
0.732000000000000 -0.0360702272000000
0.736000000000000 -0.0360628224000000
0.740000000000000 -0.0360429333333333
0.744000000000000 -0.0360103936000000
0.748000000000000 -0.0359650368000000
0.752000000000000 -0.0359066965333333
0.756000000000000 -0.0358352064000000
0.760000000000000 -0.0357504000000000
0.764000000000000 -0.0356521109333333
0.768000000000000 -0.0355401728000000
0.772000000000000 -0.0354144192000000
0.776000000000000 -0.0352746837333333
0.780000000000000 -0.0351208000000000
0.784000000000000 -0.0349526016000000
0.788000000000000 -0.0347699221333333
0.792000000000000 -0.0345725952000000
0.796000000000000 -0.0343604544000000
0.800000000000000 -0.0341333333333333
0.804000000000000 -0.0338910656000000
0.808000000000000 -0.0336334848000000
0.812000000000000 -0.0333604245333333
0.816000000000000 -0.0330717184000000
0.820000000000000 -0.0327672000000000
0.824000000000000 -0.0324467029333333
0.828000000000000 -0.0321100608000000
0.832000000000000 -0.0317571072000000
0.836000000000000 -0.0313876757333333
0.840000000000000 -0.0310016000000000
0.844000000000000 -0.0305987136000000
0.848000000000000 -0.0301788501333333
0.852000000000000 -0.0297418432000000
0.856000000000000 -0.0292875264000000
0.860000000000000 -0.0288157333333333
0.864000000000000 -0.0283262976000000
0.868000000000000 -0.0278190528000000
0.872000000000000 -0.0272938325333333
0.876000000000000 -0.0267504704000000
0.880000000000000 -0.0261888000000000
0.884000000000000 -0.0256086549333333
0.888000000000000 -0.0250098688000000
0.892000000000000 -0.0243922752000000
0.896000000000000 -0.0237557077333333
0.900000000000000 -0.0231000000000000
0.904000000000000 -0.0224249856000000
0.908000000000000 -0.0217304981333333
0.912000000000000 -0.0210163712000000
0.916000000000000 -0.0202824384000000
0.920000000000000 -0.0195285333333333
0.924000000000000 -0.0187544896000000
0.928000000000000 -0.0179601408000000
0.932000000000000 -0.0171453205333333
0.936000000000000 -0.0163098624000000
0.940000000000000 -0.0154536000000000
0.944000000000000 -0.0145763669333333
0.948000000000000 -0.0136779968000000
0.952000000000000 -0.0127583232000000
0.956000000000000 -0.0118171797333333
0.960000000000000 -0.0108544000000000
0.964000000000000 -0.00986981760000000
0.968000000000000 -0.00886326613333333
0.972000000000000 -0.00783457920000000
0.976000000000000 -0.00678359040000000
0.980000000000000 -0.00571013333333333
0.984000000000000 -0.00461404160000000
0.988000000000000 -0.00349514880000000
0.992000000000000 -0.00235328853333333
0.996000000000000 -0.00118829440000000
1.00000000000000 0.000000000000000


==> eg3.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.000790425600000000
0.00800000000000000 0.00156180480000000
0.0120000000000000 0.00231429120000000
0.0160000000000000 0.00304803840000000
0.0200000000000000 0.00376320000000000
0.0240000000000000 0.00445992960000000
0.0280000000000000 0.00513838080000000
0.0320000000000000 0.00579870720000000
0.0360000000000000 0.00644106240000000
0.0400000000000000 0.00706560000000000
0.0440000000000000 0.00767247360000000
0.0480000000000000 0.00826183680000000
0.0520000000000000 0.00883384320000000
0.0560000000000000 0.00938864640000000
0.0600000000000000 0.00992640000000000
0.0640000000000000 0.0104472576000000
0.0680000000000000 0.0109513728000000
0.0720000000000000 0.0114388992000000
0.0760000000000000 0.0119099904000000
0.0800000000000000 0.0123648000000000
0.0840000000000000 0.0128034816000000
0.0880000000000000 0.0132261888000000
0.0920000000000000 0.0136330752000000
0.0960000000000000 0.0140242944000000
0.100000000000000 0.0144000000000000
0.104000000000000 0.0147603456000000
0.108000000000000 0.0151054848000000
0.112000000000000 0.0154355712000000
0.116000000000000 0.0157507584000000
0.120000000000000 0.0160512000000000
0.124000000000000 0.0163370496000000
0.128000000000000 0.0166084608000000
0.132000000000000 0.0168655872000000
0.136000000000000 0.0171085824000000
0.140000000000000 0.0173376000000000
0.144000000000000 0.0175527936000000
0.148000000000000 0.0177543168000000
0.152000000000000 0.0179423232000000
0.156000000000000 0.0181169664000000
0.160000000000000 0.0182784000000000
0.164000000000000 0.0184267776000000
0.168000000000000 0.0185622528000000
0.172000000000000 0.0186849792000000
0.176000000000000 0.0187951104000000
0.180000000000000 0.0188928000000000
0.184000000000000 0.0189782016000000
0.188000000000000 0.0190514688000000
0.192000000000000 0.0191127552000000
0.196000000000000 0.0191622144000000
0.200000000000000 0.0192000000000000
0.204000000000000 0.0192262656000000
0.208000000000000 0.0192411648000000
0.212000000000000 0.0192448512000000
0.216000000000000 0.0192374784000000
0.220000000000000 0.0192192000000000
0.224000000000000 0.0191901696000000
0.228000000000000 0.0191505408000000
0.232000000000000 0.0191004672000000
0.236000000000000 0.0190401024000000
0.240000000000000 0.0189696000000000
0.244000000000000 0.0188891136000000
0.248000000000000 0.0187987968000000
0.252000000000000 0.0186988032000000
0.256000000000000 0.0185892864000000
0.260000000000000 0.0184704000000000
0.264000000000000 0.0183422976000000
0.268000000000000 0.0182051328000000
0.272000000000000 0.0180590592000000
0.276000000000000 0.0179042304000000
0.280000000000000 0.0177408000000000
0.284000000000000 0.0175689216000000
0.288000000000000 0.0173887488000000
0.292000000000000 0.0172004352000000
0.296000000000000 0.0170041344000000
0.300000000000000 0.0168000000000000
0.304000000000000 0.0165881856000000
0.308000000000000 0.0163688448000000
0.312000000000000 0.0161421312000000
0.316000000000000 0.0159081984000000
0.320000000000000 0.0156672000000000
0.324000000000000 0.0154192896000000
0.328000000000000 0.0151646208000000
0.332000000000000 0.0149033472000000
0.336000000000000 0.0146356224000000
0.340000000000000 0.0143616000000000
0.344000000000000 0.0140814336000000
0.348000000000000 0.0137952768000000
0.352000000000000 0.0135032832000000
0.356000000000000 0.0132056064000000
0.360000000000000 0.0129024000000000
0.364000000000000 0.0125938176000000
0.368000000000000 0.0122800128000000
0.372000000000000 0.0119611392000000
0.376000000000000 0.0116373504000000
0.380000000000000 0.0113088000000000
0.384000000000000 0.0109756416000000
0.388000000000000 0.0106380288000000
0.392000000000000 0.0102961152000000
0.396000000000000 0.00995005440000000
0.400000000000000 0.00960000000000000
0.404000000000000 0.00924610560000000
0.408000000000000 0.00888852480000000
0.412000000000000 0.00852741120000000
0.416000000000000 0.00816291840000000
0.420000000000000 0.00779520000000000
0.424000000000000 0.00742440960000000
0.428000000000000 0.00705070080000000
0.432000000000000 0.00667422720000000
0.436000000000000 0.00629514240000000
0.440000000000000 0.00591360000000000
0.444000000000000 0.00552975360000000
0.448000000000000 0.00514375680000000
0.452000000000000 0.00475576320000000
0.456000000000000 0.00436592640000000
0.460000000000000 0.00397440000000000
0.464000000000000 0.00358133760000000
0.468000000000000 0.00318689280000000
0.472000000000000 0.00279121920000000
0.476000000000000 0.00239447040000000
0.480000000000000 0.00199680000000000
0.484000000000000 0.00159836160000000
0.488000000000000 0.00119930880000000
0.492000000000000 0.000799795200000000
0.496000000000000 0.000399974400000000
0.500000000000000 0.000000000000000
0.504000000000000 -0.000399974400000000
0.508000000000000 -0.000799795200000000
0.512000000000000 -0.00119930880000000
0.516000000000000 -0.00159836160000000
0.520000000000000 -0.00199680000000000
0.524000000000000 -0.00239447040000000
0.528000000000000 -0.00279121920000000
0.532000000000000 -0.00318689280000000
0.536000000000000 -0.00358133760000000
0.540000000000000 -0.00397440000000000
0.544000000000000 -0.00436592640000000
0.548000000000000 -0.00475576320000000
0.552000000000000 -0.00514375680000000
0.556000000000000 -0.00552975360000000
0.560000000000000 -0.00591360000000000
0.564000000000000 -0.00629514240000000
0.568000000000000 -0.00667422720000000
0.572000000000000 -0.00705070080000000
0.576000000000000 -0.00742440960000000
0.580000000000000 -0.00779520000000000
0.584000000000000 -0.00816291840000000
0.588000000000000 -0.00852741120000000
0.592000000000000 -0.00888852480000000
0.596000000000000 -0.00924610560000000
0.600000000000000 -0.00960000000000000
0.604000000000000 -0.00995005440000000
0.608000000000000 -0.0102961152000000
0.612000000000000 -0.0106380288000000
0.616000000000000 -0.0109756416000000
0.620000000000000 -0.0113088000000000
0.624000000000000 -0.0116373504000000
0.628000000000000 -0.0119611392000000
0.632000000000000 -0.0122800128000000
0.636000000000000 -0.0125938176000000
0.640000000000000 -0.0129024000000000
0.644000000000000 -0.0132056064000000
0.648000000000000 -0.0135032832000000
0.652000000000000 -0.0137952768000000
0.656000000000000 -0.0140814336000000
0.660000000000000 -0.0143616000000000
0.664000000000000 -0.0146356224000000
0.668000000000000 -0.0149033472000000
0.672000000000000 -0.0151646208000000
0.676000000000000 -0.0154192896000000
0.680000000000000 -0.0156672000000000
0.684000000000000 -0.0159081984000000
0.688000000000000 -0.0161421312000000
0.692000000000000 -0.0163688448000000
0.696000000000000 -0.0165881856000000
0.700000000000000 -0.0168000000000000
0.704000000000000 -0.0170041344000000
0.708000000000000 -0.0172004352000000
0.712000000000000 -0.0173887488000000
0.716000000000000 -0.0175689216000000
0.720000000000000 -0.0177408000000000
0.724000000000000 -0.0179042304000000
0.728000000000000 -0.0180590592000000
0.732000000000000 -0.0182051328000000
0.736000000000000 -0.0183422976000000
0.740000000000000 -0.0184704000000000
0.744000000000000 -0.0185892864000000
0.748000000000000 -0.0186988032000000
0.752000000000000 -0.0187987968000000
0.756000000000000 -0.0188891136000000
0.760000000000000 -0.0189696000000000
0.764000000000000 -0.0190401024000000
0.768000000000000 -0.0191004672000000
0.772000000000000 -0.0191505408000000
0.776000000000000 -0.0191901696000000
0.780000000000000 -0.0192192000000000
0.784000000000000 -0.0192374784000000
0.788000000000000 -0.0192448512000000
0.792000000000000 -0.0192411648000000
0.796000000000000 -0.0192262656000000
0.800000000000000 -0.0192000000000000
0.804000000000000 -0.0191622144000000
0.808000000000000 -0.0191127552000000
0.812000000000000 -0.0190514688000000
0.816000000000000 -0.0189782016000000
0.820000000000000 -0.0188928000000000
0.824000000000000 -0.0187951104000000
0.828000000000000 -0.0186849792000000
0.832000000000000 -0.0185622528000000
0.836000000000000 -0.0184267776000000
0.840000000000000 -0.0182784000000000
0.844000000000000 -0.0181169664000000
0.848000000000000 -0.0179423232000000
0.852000000000000 -0.0177543168000000
0.856000000000000 -0.0175527936000000
0.860000000000000 -0.0173376000000000
0.864000000000000 -0.0171085824000000
0.868000000000000 -0.0168655872000000
0.872000000000000 -0.0166084608000000
0.876000000000000 -0.0163370496000000
0.880000000000000 -0.0160512000000000
0.884000000000000 -0.0157507584000000
0.888000000000000 -0.0154355712000000
0.892000000000000 -0.0151054848000000
0.896000000000000 -0.0147603456000000
0.900000000000000 -0.0144000000000000
0.904000000000000 -0.0140242944000000
0.908000000000000 -0.0136330752000000
0.912000000000000 -0.0132261888000000
0.916000000000000 -0.0128034816000000
0.920000000000000 -0.0123648000000000
0.924000000000000 -0.0119099904000000
0.928000000000000 -0.0114388992000000
0.932000000000000 -0.0109513728000000
0.936000000000000 -0.0104472576000000
0.940000000000000 -0.00992640000000000
0.944000000000000 -0.00938864640000000
0.948000000000000 -0.00883384320000000
0.952000000000000 -0.00826183680000000
0.956000000000000 -0.00767247360000000
0.960000000000000 -0.00706560000000000
0.964000000000000 -0.00644106240000000
0.968000000000000 -0.00579870720000000
0.972000000000000 -0.00513838080000000
0.976000000000000 -0.00445992960000000
0.980000000000000 -0.00376320000000000
0.984000000000000 -0.00304803840000000
0.988000000000000 -0.00231429120000000
0.992000000000000 -0.00156180480000000
0.996000000000000 -0.000790425600000000
1.00000000000000 0.000000000000000


==> eg4.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.00105655680000000
0.00800000000000000 0.00209298773333333
0.0120000000000000 0.00310943360000000
0.0160000000000000 0.00410603520000000
0.0200000000000000 0.00508293333333333
0.0240000000000000 0.00604026880000000
0.0280000000000000 0.00697818240000000
0.0320000000000000 0.00789681493333333
0.0360000000000000 0.00879630720000000
0.0400000000000000 0.00967680000000000
0.0440000000000000 0.0105384341333333
0.0480000000000000 0.0113813504000000
0.0520000000000000 0.0122056896000000
0.0560000000000000 0.0130115925333333
0.0600000000000000 0.0137992000000000
0.0640000000000000 0.0145686528000000
0.0680000000000000 0.0153200917333333
0.0720000000000000 0.0160536576000000
0.0760000000000000 0.0167694912000000
0.0800000000000000 0.0174677333333333
0.0840000000000000 0.0181485248000000
0.0880000000000000 0.0188120064000000
0.0920000000000000 0.0194583189333333
0.0960000000000000 0.0200876032000000
0.100000000000000 0.0207000000000000
0.104000000000000 0.0212956501333333
0.108000000000000 0.0218746944000000
0.112000000000000 0.0224372736000000
0.116000000000000 0.0229835285333333
0.120000000000000 0.0235136000000000
0.124000000000000 0.0240276288000000
0.128000000000000 0.0245257557333333
0.132000000000000 0.0250081216000000
0.136000000000000 0.0254748672000000
0.140000000000000 0.0259261333333333
0.144000000000000 0.0263620608000000
0.148000000000000 0.0267827904000000
0.152000000000000 0.0271884629333333
0.156000000000000 0.0275792192000000
0.160000000000000 0.0279552000000000
0.164000000000000 0.0283165461333333
0.168000000000000 0.0286633984000000
0.172000000000000 0.0289958976000000
0.176000000000000 0.0293141845333333
0.180000000000000 0.0296184000000000
0.184000000000000 0.0299086848000000
0.188000000000000 0.0301851797333333
0.192000000000000 0.0304480256000000
0.196000000000000 0.0306973632000000
0.200000000000000 0.0309333333333333
0.204000000000000 0.0311560768000000
0.208000000000000 0.0313657344000000
0.212000000000000 0.0315624469333333
0.216000000000000 0.0317463552000000
0.220000000000000 0.0319176000000000
0.224000000000000 0.0320763221333333
0.228000000000000 0.0322226624000000
0.232000000000000 0.0323567616000000
0.236000000000000 0.0324787605333333
0.240000000000000 0.0325888000000000
0.244000000000000 0.0326870208000000
0.248000000000000 0.0327735637333333
0.252000000000000 0.0328485696000000
0.256000000000000 0.0329121792000000
0.260000000000000 0.0329645333333333
0.264000000000000 0.0330057728000000
0.268000000000000 0.0330360384000000
0.272000000000000 0.0330554709333333
0.276000000000000 0.0330642112000000
0.280000000000000 0.0330624000000000
0.284000000000000 0.0330501781333333
0.288000000000000 0.0330276864000000
0.292000000000000 0.0329950656000000
0.296000000000000 0.0329524565333333
0.300000000000000 0.0329000000000000
0.304000000000000 0.0328378368000000
0.308000000000000 0.0327661077333333
0.312000000000000 0.0326849536000000
0.316000000000000 0.0325945152000000
0.320000000000000 0.0324949333333333
0.324000000000000 0.0323863488000000
0.328000000000000 0.0322689024000000
0.332000000000000 0.0321427349333333
0.336000000000000 0.0320079872000000
0.340000000000000 0.0318648000000000
0.344000000000000 0.0317133141333333
0.348000000000000 0.0315536704000000
0.352000000000000 0.0313860096000000
0.356000000000000 0.0312104725333333
0.360000000000000 0.0310272000000000
0.364000000000000 0.0308363328000000
0.368000000000000 0.0306380117333333
0.372000000000000 0.0304323776000000
0.376000000000000 0.0302195712000000
0.380000000000000 0.0299997333333333
0.384000000000000 0.0297730048000000
0.388000000000000 0.0295395264000000
0.392000000000000 0.0292994389333333
0.396000000000000 0.0290528832000000
0.400000000000000 0.0288000000000000
0.404000000000000 0.0285409301333333
0.408000000000000 0.0282758144000000
0.412000000000000 0.0280047936000000
0.416000000000000 0.0277280085333333
0.420000000000000 0.0274456000000000
0.424000000000000 0.0271577088000000
0.428000000000000 0.0268644757333333
0.432000000000000 0.0265660416000000
0.436000000000000 0.0262625472000000
0.440000000000000 0.0259541333333333
0.444000000000000 0.0256409408000000
0.448000000000000 0.0253231104000000
0.452000000000000 0.0250007829333333
0.456000000000000 0.0246740992000000
0.460000000000000 0.0243432000000000
0.464000000000000 0.0240082261333333
0.468000000000000 0.0236693184000000
0.472000000000000 0.0233266176000000
0.476000000000000 0.0229802645333333
0.480000000000000 0.0226304000000000
0.484000000000000 0.0222771648000000
0.488000000000000 0.0219206997333333
0.492000000000000 0.0215611456000000
0.496000000000000 0.0211986432000000
0.500000000000000 0.0208333333333333
0.504000000000000 0.0204653568000000
0.508000000000000 0.0200948544000000
0.512000000000000 0.0197219669333333
0.516000000000000 0.0193468352000000
0.520000000000000 0.0189696000000000
0.524000000000000 0.0185904021333333
0.528000000000000 0.0182093824000000
0.532000000000000 0.0178266816000000
0.536000000000000 0.0174424405333333
0.540000000000000 0.0170568000000000
0.544000000000000 0.0166699008000000
0.548000000000000 0.0162818837333333
0.552000000000000 0.0158928896000000
0.556000000000000 0.0155030592000000
0.560000000000000 0.0151125333333333
0.564000000000000 0.0147214528000000
0.568000000000000 0.0143299584000000
0.572000000000000 0.0139381909333333
0.576000000000000 0.0135462912000000
0.580000000000000 0.0131544000000000
0.584000000000000 0.0127626581333333
0.588000000000000 0.0123712064000000
0.592000000000000 0.0119801856000000
0.596000000000000 0.0115897365333333
0.600000000000000 0.0112000000000000
0.604000000000000 0.0108111168000000
0.608000000000000 0.0104232277333333
0.612000000000000 0.0100364736000000
0.616000000000000 0.00965099520000000
0.620000000000000 0.00926693333333333
0.624000000000000 0.00888442880000000
0.628000000000000 0.00850362240000000
0.632000000000000 0.00812465493333333
0.636000000000000 0.00774766720000000
0.640000000000000 0.00737280000000000
0.644000000000000 0.00700019413333333
0.648000000000000 0.00662999040000000
0.652000000000000 0.00626232960000000
0.656000000000000 0.00589735253333333
0.660000000000000 0.00553520000000000
0.664000000000000 0.00517601280000000
0.668000000000000 0.00481993173333333
0.672000000000000 0.00446709760000000
0.676000000000000 0.00411765120000000
0.680000000000000 0.00377173333333333
0.684000000000000 0.00342948480000000
0.688000000000000 0.00309104640000000
0.692000000000000 0.00275655893333333
0.696000000000000 0.00242616320000000
0.700000000000000 0.00210000000000000
0.704000000000000 0.00177821013333333
0.708000000000000 0.00146093440000000
0.712000000000000 0.00114831360000000
0.716000000000000 0.000840488533333333
0.720000000000000 0.000537600000000000
0.724000000000000 0.000239788800000000
0.727272727272727 0
0.728000000000000 -0.0000528042666666667
0.732000000000000 -0.000340038400000000
0.736000000000000 -0.000621772800000000
0.740000000000000 -0.000897866666666667
0.744000000000000 -0.00116817920000000
0.748000000000000 -0.00143256960000000
0.752000000000000 -0.00169089706666667
0.756000000000000 -0.00194302080000000
0.760000000000000 -0.00218880000000000
0.764000000000000 -0.00242809386666667
0.768000000000000 -0.00266076160000000
0.772000000000000 -0.00288666240000000
0.776000000000000 -0.00310565546666667
0.780000000000000 -0.00331760000000000
0.784000000000000 -0.00352235520000000
0.788000000000000 -0.00371978026666667
0.792000000000000 -0.00390973440000000
0.796000000000000 -0.00409207680000000
0.800000000000000 -0.00426666666666667
0.804000000000000 -0.00443336320000000
0.808000000000000 -0.00459202560000000
0.812000000000000 -0.00474251306666667
0.816000000000000 -0.00488468480000000
0.820000000000000 -0.00501840000000000
0.824000000000000 -0.00514351786666667
0.828000000000000 -0.00525989760000000
0.832000000000000 -0.00536739840000000
0.836000000000000 -0.00546587946666667
0.840000000000000 -0.00555520000000000
0.844000000000000 -0.00563521920000000
0.848000000000000 -0.00570579626666667
0.852000000000000 -0.00576679040000000
0.856000000000000 -0.00581806080000000
0.860000000000000 -0.00585946666666667
0.864000000000000 -0.00589086720000000
0.868000000000000 -0.00591212160000000
0.872000000000000 -0.00592308906666667
0.876000000000000 -0.00592362880000000
0.880000000000000 -0.00591360000000000
0.884000000000000 -0.00589286186666667
0.888000000000000 -0.00586127360000000
0.892000000000000 -0.00581869440000000
0.896000000000000 -0.00576498346666667
0.900000000000000 -0.00570000000000000
0.904000000000000 -0.00562360320000000
0.908000000000000 -0.00553565226666667
0.912000000000000 -0.00543600640000000
0.916000000000000 -0.00532452480000000
0.920000000000000 -0.00520106666666667
0.924000000000000 -0.00506549120000000
0.928000000000000 -0.00491765760000000
0.932000000000000 -0.00475742506666667
0.936000000000000 -0.00458465280000000
0.940000000000000 -0.00439920000000000
0.944000000000000 -0.00420092586666667
0.948000000000000 -0.00398968960000000
0.952000000000000 -0.00376535040000000
0.956000000000000 -0.00352776746666667
0.960000000000000 -0.00327680000000000
0.964000000000000 -0.00301230720000000
0.968000000000000 -0.00273414826666667
0.972000000000000 -0.00244218240000000
0.976000000000000 -0.00213626880000000
0.980000000000000 -0.00181626666666667
0.984000000000000 -0.00148203520000000
0.988000000000000 -0.00113343360000000
0.992000000000000 -0.000770321066666667
0.996000000000000 -0.000392556800000000
1.00000000000000 0.000000000000000


==> eg5.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.00132268800000000
0.00800000000000000 0.00262417066666667
0.0120000000000000 0.00390457600000000
0.0160000000000000 0.00516403200000000
0.0200000000000000 0.00640266666666667
0.0240000000000000 0.00762060800000000
0.0280000000000000 0.00881798400000000
0.0320000000000000 0.00999492266666667
0.0360000000000000 0.0111515520000000
0.0400000000000000 0.0122880000000000
0.0440000000000000 0.0134043946666667
0.0480000000000000 0.0145008640000000
0.0520000000000000 0.0155775360000000
0.0560000000000000 0.0166345386666667
0.0600000000000000 0.0176720000000000
0.0640000000000000 0.0186900480000000
0.0680000000000000 0.0196888106666667
0.0720000000000000 0.0206684160000000
0.0760000000000000 0.0216289920000000
0.0800000000000000 0.0225706666666667
0.0840000000000000 0.0234935680000000
0.0880000000000000 0.0243978240000000
0.0920000000000000 0.0252835626666667
0.0960000000000000 0.0261509120000000
0.100000000000000 0.0270000000000000
0.104000000000000 0.0278309546666667
0.108000000000000 0.0286439040000000
0.112000000000000 0.0294389760000000
0.116000000000000 0.0302162986666667
0.120000000000000 0.0309760000000000
0.124000000000000 0.0317182080000000
0.128000000000000 0.0324430506666667
0.132000000000000 0.0331506560000000
0.136000000000000 0.0338411520000000
0.140000000000000 0.0345146666666667
0.144000000000000 0.0351713280000000
0.148000000000000 0.0358112640000000
0.152000000000000 0.0364346026666667
0.156000000000000 0.0370414720000000
0.160000000000000 0.0376320000000000
0.164000000000000 0.0382063146666667
0.168000000000000 0.0387645440000000
0.172000000000000 0.0393068160000000
0.176000000000000 0.0398332586666667
0.180000000000000 0.0403440000000000
0.184000000000000 0.0408391680000000
0.188000000000000 0.0413188906666667
0.192000000000000 0.0417832960000000
0.196000000000000 0.0422325120000000
0.200000000000000 0.0426666666666667
0.204000000000000 0.0430858880000000
0.208000000000000 0.0434903040000000
0.212000000000000 0.0438800426666667
0.216000000000000 0.0442552320000000
0.220000000000000 0.0446160000000000
0.224000000000000 0.0449624746666667
0.228000000000000 0.0452947840000000
0.232000000000000 0.0456130560000000
0.236000000000000 0.0459174186666667
0.240000000000000 0.0462080000000000
0.244000000000000 0.0464849280000000
0.248000000000000 0.0467483306666667
0.252000000000000 0.0469983360000000
0.256000000000000 0.0472350720000000
0.260000000000000 0.0474586666666667
0.264000000000000 0.0476692480000000
0.268000000000000 0.0478669440000000
0.272000000000000 0.0480518826666667
0.276000000000000 0.0482241920000000
0.280000000000000 0.0483840000000000
0.284000000000000 0.0485314346666667
0.288000000000000 0.0486666240000000
0.292000000000000 0.0487896960000000
0.296000000000000 0.0489007786666667
0.300000000000000 0.0490000000000000
0.304000000000000 0.0490874880000000
0.308000000000000 0.0491633706666667
0.312000000000000 0.0492277760000000
0.316000000000000 0.0492808320000000
0.320000000000000 0.0493226666666667
0.324000000000000 0.0493534080000000
0.328000000000000 0.0493731840000000
0.332000000000000 0.0493821226666667
0.336000000000000 0.0493803520000000
0.340000000000000 0.0493680000000000
0.344000000000000 0.0493451946666667
0.348000000000000 0.0493120640000000
0.352000000000000 0.0492687360000000
0.356000000000000 0.0492153386666667
0.360000000000000 0.0491520000000000
0.364000000000000 0.0490788480000000
0.368000000000000 0.0489960106666667
0.372000000000000 0.0489036160000000
0.376000000000000 0.0488017920000000
0.380000000000000 0.0486906666666667
0.384000000000000 0.0485703680000000
0.388000000000000 0.0484410240000000
0.392000000000000 0.0483027626666667
0.396000000000000 0.0481557120000000
0.400000000000000 0.0480000000000000
0.404000000000000 0.0478357546666667
0.408000000000000 0.0476631040000000
0.412000000000000 0.0474821760000000
0.416000000000000 0.0472930986666667
0.420000000000000 0.0470960000000000
0.424000000000000 0.0468910080000000
0.428000000000000 0.0466782506666667
0.432000000000000 0.0464578560000000
0.436000000000000 0.0462299520000000
0.440000000000000 0.0459946666666667
0.444000000000000 0.0457521280000000
0.448000000000000 0.0455024640000000
0.452000000000000 0.0452458026666667
0.456000000000000 0.0449822720000000
0.460000000000000 0.0447120000000000
0.464000000000000 0.0444351146666667
0.468000000000000 0.0441517440000000
0.472000000000000 0.0438620160000000
0.476000000000000 0.0435660586666667
0.480000000000000 0.0432640000000000
0.484000000000000 0.0429559680000000
0.488000000000000 0.0426420906666667
0.492000000000000 0.0423224960000000
0.496000000000000 0.0419973120000000
0.500000000000000 0.0416666666666667
0.504000000000000 0.0413306880000000
0.508000000000000 0.0409895040000000
0.512000000000000 0.0406432426666667
0.516000000000000 0.0402920320000000
0.520000000000000 0.0399360000000000
0.524000000000000 0.0395752746666667
0.528000000000000 0.0392099840000000
0.532000000000000 0.0388402560000000
0.536000000000000 0.0384662186666667
0.540000000000000 0.0380880000000000
0.544000000000000 0.0377057280000000
0.548000000000000 0.0373195306666667
0.552000000000000 0.0369295360000000
0.556000000000000 0.0365358720000000
0.560000000000000 0.0361386666666667
0.564000000000000 0.0357380480000000
0.568000000000000 0.0353341440000000
0.572000000000000 0.0349270826666667
0.576000000000000 0.0345169920000000
0.580000000000000 0.0341040000000000
0.584000000000000 0.0336882346666667
0.588000000000000 0.0332698240000000
0.592000000000000 0.0328488960000000
0.596000000000000 0.0324255786666667
0.600000000000000 0.0320000000000000
0.604000000000000 0.0315722880000000
0.608000000000000 0.0311425706666667
0.612000000000000 0.0307109760000000
0.616000000000000 0.0302776320000000
0.620000000000000 0.0298426666666667
0.624000000000000 0.0294062080000000
0.628000000000000 0.0289683840000000
0.632000000000000 0.0285293226666667
0.636000000000000 0.0280891520000000
0.640000000000000 0.0276480000000000
0.644000000000000 0.0272059946666667
0.648000000000000 0.0267632640000000
0.652000000000000 0.0263199360000000
0.656000000000000 0.0258761386666667
0.660000000000000 0.0254320000000000
0.664000000000000 0.0249876480000000
0.668000000000000 0.0245432106666667
0.672000000000000 0.0240988160000000
0.676000000000000 0.0236545920000000
0.680000000000000 0.0232106666666667
0.684000000000000 0.0227671680000000
0.688000000000000 0.0223242240000000
0.692000000000000 0.0218819626666667
0.696000000000000 0.0214405120000000
0.700000000000000 0.0210000000000000
0.704000000000000 0.0205605546666667
0.708000000000000 0.0201223040000000
0.712000000000000 0.0196853760000000
0.716000000000000 0.0192498986666667
0.720000000000000 0.0188160000000000
0.724000000000000 0.0183838080000000
0.728000000000000 0.0179534506666667
0.732000000000000 0.0175250560000000
0.736000000000000 0.0170987520000000
0.740000000000000 0.0166746666666667
0.744000000000000 0.0162529280000000
0.748000000000000 0.0158336640000000
0.752000000000000 0.0154170026666667
0.756000000000000 0.0150030720000000
0.760000000000000 0.0145920000000000
0.764000000000000 0.0141839146666667
0.768000000000000 0.0137789440000000
0.772000000000000 0.0133772160000000
0.776000000000000 0.0129788586666667
0.780000000000000 0.0125840000000000
0.784000000000000 0.0121927680000000
0.788000000000000 0.0118052906666667
0.792000000000000 0.0114216960000000
0.796000000000000 0.0110421120000000
0.800000000000000 0.0106666666666667
0.804000000000000 0.0102954880000000
0.808000000000000 0.00992870400000000
0.812000000000000 0.00956644266666667
0.816000000000000 0.00920883200000000
0.820000000000000 0.00885600000000000
0.824000000000000 0.00850807466666667
0.828000000000000 0.00816518400000000
0.832000000000000 0.00782745600000000
0.836000000000000 0.00749501866666667
0.840000000000000 0.00716800000000000
0.844000000000000 0.00684652800000000
0.848000000000000 0.00653073066666667
0.852000000000000 0.00622073600000000
0.856000000000000 0.00591667200000000
0.860000000000000 0.00561866666666667
0.864000000000000 0.00532684800000000
0.868000000000000 0.00504134400000000
0.872000000000000 0.00476228266666667
0.876000000000000 0.00448979200000000
0.880000000000000 0.00422400000000000
0.884000000000000 0.00396503466666667
0.888000000000000 0.00371302400000000
0.892000000000000 0.00346809600000000
0.896000000000000 0.00323037866666667
0.900000000000000 0.00300000000000000
0.904000000000000 0.00277708800000000
0.908000000000000 0.00256177066666667
0.912000000000000 0.00235417600000000
0.916000000000000 0.00215443200000000
0.920000000000000 0.00196266666666667
0.924000000000000 0.00177900800000000
0.928000000000000 0.00160358400000000
0.932000000000000 0.00143652266666667
0.936000000000000 0.00127795200000000
0.940000000000000 0.00112800000000000
0.944000000000000 0.000986794666666667
0.948000000000000 0.000854464000000000
0.952000000000000 0.000731136000000000
0.956000000000000 0.000616938666666667
0.960000000000000 0.000512000000000000
0.964000000000000 0.000416448000000000
0.968000000000000 0.000330410666666667
0.972000000000000 0.000254016000000000
0.976000000000000 0.000187392000000000
0.980000000000000 0.000130666666666667
0.984000000000000 0.0000839680000000000
0.988000000000000 0.0000474240000000000
0.992000000000000 0.0000211626666666667
0.996000000000000 5.31200000000000e-6
1.00000000000000 0.000000000000000


==> fr0.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 -2.13315473066667e-8
0.00800000000000000 -1.70609704960000e-7
0.0120000000000000 -5.75568898560000e-7
0.0160000000000000 -1.36352279210667e-6
0.0200000000000000 -2.66116000000000e-6
0.0240000000000000 -4.59434409984000e-6
0.0280000000000000 -7.28791794602667e-6
0.0320000000000000 -0.0000108655122841600
0.0360000000000000 -0.0000154493586662400
0.0400000000000000 -0.0000211601066666667
0.0440000000000000 -0.0000281166453990400
0.0480000000000000 -0.0000364359293337600
0.0520000000000000 -0.0000462328084164267
0.0560000000000000 -0.0000576198624870400
0.0600000000000000 -0.0000707072400000000
0.0640000000000000 -0.0000856025010449067
0.0680000000000000 -0.000102410464668160
0.0720000000000000 -0.000121233060495360
0.0760000000000000 -0.000142169184654507
0.0800000000000000 -0.000165314560000000
0.0840000000000000 -0.000190761600637440
0.0880000000000000 -0.000218599280749227
0.0920000000000000 -0.000248913007720960
0.0960000000000000 -0.000281784499568640
0.100000000000000 -0.000317291666666667
0.104000000000000 -0.000355508497776640
0.108000000000000 -0.000396504950376960
0.112000000000000 -0.000440346845293227
0.116000000000000 -0.000487095765629440
0.120000000000000 -0.000536808960000000
0.124000000000000 -0.000589539250062507
0.128000000000000 -0.000645334942351360
0.132000000000000 -0.000704239744412160
0.136000000000000 -0.000766292685236907
0.140000000000000 -0.000831528040000000
0.144000000000000 -0.000899975259095040
0.148000000000000 -0.000971658901472427
0.152000000000000 -0.00104659857227776
0.156000000000000 -0.00112480886479104
0.160000000000000 -0.00120629930666667
0.164000000000000 -0.00129107431047424
0.168000000000000 -0.00137913312854016
0.172000000000000 -0.00147046981209003
0.176000000000000 -0.00156507317469184
0.180000000000000 -0.00166292676000000
0.184000000000000 -0.00176400881380011
0.188000000000000 -0.00186829226035456
0.192000000000000 -0.00197574468304896
0.196000000000000 -0.00208632830933931
0.200000000000000 -0.00220000000000000
0.204000000000000 -0.00231671124267264
0.208000000000000 -0.00243640814971563
0.212000000000000 -0.00255903146035456
0.216000000000000 -0.00268451654713344
0.220000000000000 -0.00281279342666667
0.224000000000000 -0.00294378677469184
0.228000000000000 -0.00307741594542336
0.232000000000000 -0.00321359499520683
0.236000000000000 -0.00335223271047424
0.240000000000000 -0.00349323264000000
0.244000000000000 -0.00363649313145771
0.248000000000000 -0.00378190737227776
0.252000000000000 -0.00392936343480576
0.256000000000000 -0.00407874432576171
0.260000000000000 -0.00422992804000000
0.264000000000000 -0.00438278761857024
0.268000000000000 -0.00453719121107883
0.272000000000000 -0.00469300214235136
0.276000000000000 -0.00485007898339584
0.280000000000000 -0.00500827562666667
0.284000000000000 -0.00516744136562944
0.288000000000000 -0.00532742097862656
0.292000000000000 -0.00548805481704363
0.296000000000000 -0.00564917889777664
0.300000000000000 -0.00581062500000000
0.304000000000000 -0.00597222076623531
0.308000000000000 -0.00613378980772096
0.312000000000000 -0.00629515181408256
0.316000000000000 -0.00645612266730411
0.320000000000000 -0.00661651456000000
0.324000000000000 -0.00677613611798784
0.328000000000000 -0.00693479252716203
0.332000000000000 -0.00709228566466816
0.336000000000000 -0.00724841423437824
0.340000000000000 -0.00740297390666667
0.344000000000000 -0.00755575746248704
0.348000000000000 -0.00770655494174976
0.352000000000000 -0.00785515379600043
0.356000000000000 -0.00800133904539904
0.360000000000000 -0.00814489344000000
0.364000000000000 -0.00828559762533291
0.368000000000000 -0.00842323031228416
0.372000000000000 -0.00855756845127936
0.376000000000000 -0.00868838741076651
0.380000000000000 -0.00881546116000000
0.384000000000000 -0.00893856245612544
0.388000000000000 -0.00905746303556523
0.392000000000000 -0.00917193380970496
0.396000000000000 -0.00928174506488064
0.400000000000000 -0.00938666666666667
0.404000000000000 -0.00948646826846464
0.408000000000000 -0.00958091952439296
0.412000000000000 -0.00966979030647723
0.416000000000000 -0.00975285092614144
0.420000000000000 -0.00982987236000000
0.424000000000000 -0.00990062647995051
0.428000000000000 -0.00996488628756736
0.432000000000000 -0.0100224261527962
0.436000000000000 -0.0100730220569489
0.440000000000000 -0.0101164518400000
0.444000000000000 -0.0101524954521830
0.448000000000000 -0.0101809352098884
0.452000000000000 -0.0102015560558618
0.456000000000000 -0.0102141458237030
0.460000000000000 -0.0102184955066667
0.464000000000000 -0.0102143995307622
0.468000000000000 -0.0102016560321562
0.472000000000000 -0.0101800671388740
0.476000000000000 -0.0101494392568038
0.480000000000000 -0.0101095833600000
0.484000000000000 -0.0100603152852881
0.488000000000000 -0.0100014560311706
0.492000000000000 -0.00993283206103296
0.496000000000000 -0.00985427561065131
0.500000000000000 -0.00976562500000000
0.504000000000000 -0.00966672494936064
0.508000000000000 -0.00955742689973163
0.512000000000000 -0.00943758933753856
0.516000000000000 -0.00930707812364544
0.520000000000000 -0.00916576682666667
0.524000000000000 -0.00901353706057984
0.528000000000000 -0.00885027882663936
0.532000000000000 -0.00867589085959083
0.536000000000000 -0.00849028097818624
0.540000000000000 -0.00829336644000000
0.544000000000000 -0.00808507430054571
0.548000000000000 -0.00786534177669376
0.552000000000000 -0.00763411661438976
0.556000000000000 -0.00739135746067371
0.560000000000000 -0.00713703424000000
0.564000000000000 -0.00687112853485824
0.568000000000000 -0.00659363397069483
0.572000000000000 -0.00630455660513536
0.576000000000000 -0.00600391532150784
0.580000000000000 -0.00569174222666667
0.584000000000000 -0.00536808305311744
0.588000000000000 -0.00503299756544256
0.592000000000000 -0.00468655997102763
0.596000000000000 -0.00432885933508864
0.600000000000000 -0.00396000000000000
0.604000000000000 -0.00358010200892331
0.608000000000000 -0.00318930153373696
0.612000000000000 -0.00278775130726656
0.616000000000000 -0.00237562105981611
0.620000000000000 -0.00195309796000000
0.624000000000000 -0.00152038705987584
0.628000000000000 -0.00107771174437803
0.632000000000000 -0.000625314185052160
0.636000000000000 -0.000163455798090240
0.640000000000000 0.000307582293333333
0.644000000000000 0.000787498792424960
0.648000000000000 0.00127597175783424
0.652000000000000 0.00177265812841557
0.656000000000000 0.00227719324368896
0.660000000000000 0.00278919036000000
0.664000000000000 0.00330824016237909
0.668000000000000 0.00383391027209984
0.672000000000000 0.00436574474993664
0.676000000000000 0.00490326359512149
0.680000000000000 0.00544596224000000
0.684000000000000 0.00599331104038656
0.688000000000000 0.00654475476161877
0.692000000000000 0.00709971206031104
0.696000000000000 0.00765757496180736
0.700000000000000 0.00821770833333333
0.704000000000000 0.00877944935284736
0.708000000000000 0.00934210697359104
0.712000000000000 0.00990496138433877
0.716000000000000 0.0104672634653466
0.720000000000000 0.0110282342400000
0.724000000000000 0.0115870643221615
0.728000000000000 0.0121429133592166
0.732000000000000 0.0126949094708198
0.736000000000000 0.0132421486833391
0.740000000000000 0.0137836943600000
0.744000000000000 0.0143185766267290
0.748000000000000 0.0148457917936956
0.752000000000000 0.0153643017725542
0.756000000000000 0.0158730334893850
0.760000000000000 0.0163708782933333
0.764000000000000 0.0168566913609498
0.768000000000000 0.0173292910962278
0.772000000000000 0.0177874585263420
0.776000000000000 0.0182299366930842
0.780000000000000 0.0186554300400000
0.784000000000000 0.0190626037952239
0.788000000000000 0.0194500833500134
0.792000000000000 0.0198164536329830
0.796000000000000 0.0201602584800367
0.800000000000000 0.0204800000000000
0.804000000000000 0.0207741379359514
0.808000000000000 0.0210410890222524
0.812000000000000 0.0212792263372774
0.816000000000000 0.0214868786518426
0.820000000000000 0.0216623297733333
0.824000000000000 0.0218038178855322
0.828000000000000 0.0219095348841446
0.832000000000000 0.0219776257080252
0.836000000000000 0.0220061876661018
0.840000000000000 0.0219932697600000
0.844000000000000 0.0219368720023663
0.848000000000000 0.0218349447308902
0.852000000000000 0.0216853879180262
0.856000000000000 0.0214860504764143
0.860000000000000 0.0212347295600000
0.864000000000000 0.0209291698608538
0.868000000000000 0.0205670629016892
0.872000000000000 0.0201460463240806
0.876000000000000 0.0196637031723802
0.880000000000000 0.0191175611733333
0.884000000000000 0.0185050920113946
0.888000000000000 0.0178237105997414
0.892000000000000 0.0170707743469884
0.896000000000000 0.0162435824195994
0.900000000000000 0.0153393750000000
0.904000000000000 0.0143553325403887
0.908000000000000 0.0132885750122470
0.912000000000000 0.0121361611515494
0.916000000000000 0.0108950876996719
0.920000000000000 0.00956228864000000
0.924000000000000 0.00813463443023616
0.928000000000000 0.00660893123040597
0.932000000000000 0.00498192012656384
0.936000000000000 0.00325027635019776
0.940000000000000 0.00141060849333333
0.944000000000000 -0.000540542280663040
0.948000000000000 -0.00260670303058176
0.952000000000000 -0.00479146983516843
0.956000000000000 -0.00709850859522304
0.960000000000000 -0.00953155584000000
0.964000000000000 -0.0120944195379089
0.968000000000000 -0.0147909799115162
0.972000000000000 -0.0176251902568474
0.976000000000000 -0.0206010777669905
0.980000000000000 -0.0237227443600000
0.984000000000000 -0.0269943675111014
0.988000000000000 -0.0304202010891972
0.992000000000000 -0.0340045761976730
0.996000000000000 -0.0377519020195046
1.00000000000000 -0.0416666666666667


==> fr005.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 -3.80771577464592e-7
0.00800000000000000 -4.10930666799869e-7
0.0120000000000000 -2.22056178016475e-7
0.0160000000000000 5.46866356157527e-8
0.0200000000000000 2.88747015998736e-7
0.0240000000000000 3.50385310536605e-7
0.0280000000000000 1.10865354150530e-7
0.0320000000000000 -5.57357376737566e-7
0.0360000000000000 -1.78045183847619e-6
0.0400000000000000 -3.68303172266354e-6
0.0440000000000000 -6.38797998673418e-6
0.0480000000000000 -0.0000100162776127191
0.0520000000000000 -0.0000146868365943145
0.0560000000000000 -0.0000205163371518949
0.0600000000000000 -0.0000276190691759978
0.0640000000000000 -0.0000361067778986840
0.0680000000000000 -0.0000460885137933548
0.0720000000000000 -0.0000576704867024380
0.0760000000000000 -0.0000709559241936220
0.0800000000000000 -0.0000860449341439917
0.0840000000000000 -0.000103034371552388
0.0880000000000000 -0.000122017709580008
0.0920000000000000 -0.000143084914819153
0.0960000000000000 -0.000166322326790216
0.100000000000000 -0.000191812541666656
0.104000000000000 -0.000219634300228477
0.108000000000000 -0.000249862380043445
0.112000000000000 -0.000282567491876995
0.116000000000000 -0.000317816180329819
0.120000000000000 -0.000355670728704002
0.124000000000000 -0.000396189068097144
0.128000000000000 -0.000439424690724805
0.132000000000000 -0.000485426567470776
0.136000000000000 -0.000534239069666181
0.140000000000000 -0.000585901895095997
0.144000000000000 -0.000640449998234344
0.148000000000000 -0.000697913524707550
0.152000000000000 -0.000758317749985860
0.156000000000000 -0.000821683022302733
0.160000000000000 -0.000888024709802676
0.164000000000000 -0.000957353151917362
0.168000000000000 -0.00102967361496970
0.172000000000000 -0.00110498625200586
0.176000000000000 -0.00118328606685633
0.180000000000000 -0.00126456288242399
0.184000000000000 -0.00134880131320136
0.188000000000000 -0.00143598074201542
0.192000000000000 -0.00152607530100091
0.196000000000000 -0.00161905385680156
0.200000000000000 -0.00171488000000003
0.204000000000000 -0.00181351203877492
0.208000000000000 -0.00191490299678757
0.212000000000000 -0.00201900061529542
0.216000000000000 -0.00212574735949467
0.220000000000000 -0.00223508042909068
0.224000000000000 -0.00234693177309633
0.228000000000000 -0.00246122810885921
0.232000000000000 -0.00257789094531632
0.236000000000000 -0.00269683661047734
0.240000000000000 -0.00281797628313601
0.244000000000000 -0.00294121602880937
0.248000000000000 -0.00306645683990586
0.252000000000000 -0.00319359468012090
0.256000000000000 -0.00332252053306098
0.260000000000000 -0.00345312045509599
0.264000000000000 -0.00358527563243949
0.268000000000000 -0.00371886244245745
0.272000000000000 -0.00385375251920478
0.276000000000000 -0.00398981282319044
0.280000000000000 -0.00412690571537061
0.284000000000000 -0.00426488903536976
0.288000000000000 -0.00440361618393031
0.292000000000000 -0.00454293620959012
0.296000000000000 -0.00468269389958847
0.300000000000000 -0.00482272987499999
0.304000000000000 -0.00496288069009687
0.308000000000000 -0.00510297893593914
0.312000000000000 -0.00524285334819335
0.316000000000000 -0.00538232891917900
0.320000000000000 -0.00552122701414404
0.324000000000000 -0.00565936549176693
0.328000000000000 -0.00579655882888908
0.332000000000000 -0.00593261824947339
0.336000000000000 -0.00606735185779200
0.340000000000000 -0.00620056477584258
0.344000000000000 -0.00633205928499192
0.348000000000000 -0.00646163497184765
0.352000000000000 -0.00658908887835941
0.356000000000000 -0.00671421565614672
0.360000000000000 -0.00683680772505602
0.364000000000000 -0.00695665543594520
0.368000000000000 -0.00707354723769676
0.372000000000000 -0.00718726984845919
0.376000000000000 -0.00729760843111610
0.380000000000000 -0.00740434677298396
0.384000000000000 -0.00750726746973768
0.388000000000000 -0.00760615211356469
0.392000000000000 -0.00770078148554676
0.396000000000000 -0.00779093575227074
0.400000000000000 -0.00787639466666668
0.404000000000000 -0.00795693777307427
0.408000000000000 -0.00803234461653818
0.412000000000000 -0.00810239495633075
0.416000000000000 -0.00816686898370289
0.420000000000000 -0.00822554754386395
0.424000000000000 -0.00827821236218901
0.428000000000000 -0.00832464627465446
0.432000000000000 -0.00836463346250177
0.436000000000000 -0.00839795969113005
0.440000000000000 -0.00842441255321602
0.444000000000000 -0.00844378171606186
0.448000000000000 -0.00845585917317282
0.452000000000000 -0.00846043950006142
0.456000000000000 -0.00845732011427991
0.460000000000000 -0.00844630153968268
0.464000000000000 -0.00842718767491424
0.468000000000000 -0.00839978606612746
0.472000000000000 -0.00836390818392896
0.476000000000000 -0.00831936970455327
0.480000000000000 -0.00826599079526402
0.484000000000000 -0.00820359640398510
0.488000000000000 -0.00813201655315848
0.492000000000000 -0.00805108663783094
0.496000000000000 -0.00796064772796856
0.500000000000000 -0.00786054687499987
0.504000000000000 -0.00775063742258708
0.508000000000000 -0.00763077932162459
0.512000000000000 -0.00750083944946744
0.516000000000000 -0.00736069193338607
0.520000000000000 -0.00721021847825065
0.524000000000000 -0.00704930869844267
0.528000000000000 -0.00687786045399519
0.532000000000000 -0.00669578019096173
0.536000000000000 -0.00650298328601162
0.540000000000000 -0.00629939439525606
0.544000000000000 -0.00608494780729940
0.548000000000000 -0.00585958780052165
0.552000000000000 -0.00562326900458665
0.556000000000000 -0.00537595676618063
0.560000000000000 -0.00511762751897593
0.564000000000000 -0.00484826915782677
0.568000000000000 -0.00456788141718967
0.572000000000000 -0.00427647625377436
0.576000000000000 -0.00397407823342188
0.580000000000000 -0.00366072492221070
0.584000000000000 -0.00333646728179193
0.588000000000000 -0.00300137006895185
0.592000000000000 -0.00265551223940264
0.596000000000000 -0.00229898735580181
0.600000000000000 -0.00193190400000010
0.604000000000000 -0.00155438618951531
0.608000000000000 -0.00116657379823870
0.612000000000000 -0.000768622981363709
0.616000000000000 -0.000360706604548788
0.620000000000000 0.0000569853226960459
0.624000000000000 0.000484245209392387
0.628000000000000 0.000920847441248540
0.632000000000000 0.00136654793458679
0.636000000000000 0.00182108368604328
0.640000000000000 0.00228417231803735
0.644000000000000 0.00275551162001564
0.648000000000000 0.00323477908546621
0.652000000000000 0.00372163144470417
0.656000000000000 0.00421570419343131
0.660000000000000 0.00471661111706401
0.664000000000000 0.00522394381083724
0.668000000000000 0.00573727119567669
0.672000000000000 0.00625613902984490
0.676000000000000 0.00678006941635811
0.680000000000000 0.00730856030617610
0.684000000000000 0.00784108499716174
0.688000000000000 0.00837709162881561
0.692000000000000 0.00891600267277837
0.696000000000000 0.00945721441910941
0.700000000000000 0.0100000964583333
0.704000000000000 0.0105439911592607
0.708000000000000 0.0110882131425799
0.712000000000000 0.0116320487502205
0.716000000000000 0.0121747555104890
0.720000000000000 0.0127155615989760
0.724000000000000 0.0132536652952359
0.728000000000000 0.0137882344352367
0.732000000000000 0.0143184058595842
0.736000000000000 0.0148432848575148
0.740000000000000 0.0153619446066642
0.744000000000000 0.0158734256086035
0.748000000000000 0.0163767351201505
0.752000000000000 0.0168708465804519
0.756000000000000 0.0173546990338358
0.760000000000000 0.0178271965484375
0.764000000000000 0.0182872076305978
0.768000000000000 0.0187335646350317
0.772000000000000 0.0191650631707686
0.776000000000000 0.0195804615028667
0.780000000000000 0.0199784799498959
0.784000000000000 0.0203578002771960
0.788000000000000 0.0207170650859033
0.792000000000000 0.0210548771977519
0.796000000000000 0.0213697990356452
0.800000000000000 0.0216603520000003
0.804000000000000 0.0219250158408617
0.808000000000000 0.0221622280257912
0.812000000000000 0.0223703831035251
0.816000000000000 0.0225478320634074
0.820000000000000 0.0226928816905895
0.824000000000000 0.0228037939170079
0.828000000000000 0.0228787851681295
0.832000000000000 0.0229160257054698
0.836000000000000 0.0229136389648829
0.840000000000000 0.0228697008906243
0.844000000000000 0.0227822392651836
0.848000000000000 0.0226492330348915
0.852000000000000 0.0224686116312964
0.856000000000000 0.0222382542883127
0.860000000000000 0.0219559893551441
0.864000000000000 0.0216195936049750
0.868000000000000 0.0212267915394349
0.872000000000000 0.0207752546888370
0.876000000000000 0.0202626009081838
0.880000000000000 0.0196863936689493
0.884000000000000 0.0190441413466308
0.888000000000000 0.0183332965040718
0.892000000000000 0.0175512551705578
0.896000000000000 0.0166953561166856
0.900000000000000 0.0157628801249999
0.904000000000000 0.0147510492564068
0.908000000000000 0.0136570261123548
0.912000000000000 0.0124779130927907
0.916000000000000 0.0112107516498862
0.920000000000000 0.00985252153753624
0.924000000000000 0.00840014005662881
0.928000000000000 0.00685046129608691
0.932000000000000 0.00520027536968415
0.936000000000000 0.00344630764862763
0.940000000000000 0.00158521798991762
0.944000000000000 -0.000386400039523505
0.948000000000000 -0.00247201994295110
0.952000000000000 -0.00467518307812287
0.956000000000000 -0.00699949944585754
0.960000000000000 -0.00944864848281579
0.964000000000000 -0.0120263798585116
0.968000000000000 -0.0147365142765532
0.972000000000000 -0.0175829442801096
0.976000000000000 -0.0205696350616105
0.980000000000000 -0.0237006252766636
0.984000000000000 -0.0269800278622137
0.988000000000000 -0.0304120308589191
0.992000000000000 -0.0340008982377638
0.996000000000000 -0.0377509707308894
1.00000000000000 -0.0416666666666665


==> fr005zoom.dat <==
0.000000000000000 0.000000000000000
0.0240000000000000 -0.00351364262386148
0.0480000000000000 -0.00685646898761715
0.0720000000000000 -0.0100313268147374
0.0960000000000000 -0.0130410637958194
0.120000000000000 -0.0158885275723273
0.144000000000000 -0.0185765657200170
0.168000000000000 -0.0211080257327871
0.192000000000000 -0.0234857550061992
0.216000000000000 -0.0257126008212146
0.240000000000000 -0.0277914103281266
0.264000000000000 -0.0297250305296686
0.288000000000000 -0.0315163082655317
0.312000000000000 -0.0331680901956895
0.336000000000000 -0.0346832227842223
0.360000000000000 -0.0360645522830532
0.384000000000000 -0.0373149247160764
0.408000000000000 -0.0384371858629801
0.432000000000000 -0.0394341812423767
0.456000000000000 -0.0403087560967540
0.480000000000000 -0.0410637553760820
0.504000000000000 -0.0417020237208562
0.528000000000000 -0.0422264054471787
0.552000000000000 -0.0426397445301048
0.576000000000000 -0.0429448845884646
0.600000000000000 -0.0431446688671684
0.624000000000000 -0.0432419402229822
0.648000000000000 -0.0432395411074406
0.672000000000000 -0.0431403135518413
0.696000000000000 -0.0429470991501583
0.720000000000000 -0.0426627390445571
0.744000000000000 -0.0422900739080467
0.768000000000000 -0.0418319439299090
0.792000000000000 -0.0412911887986978
0.816000000000000 -0.0406706476880139
0.840000000000000 -0.0399731592385516
0.864000000000000 -0.0392015615441332
0.888000000000000 -0.0383586921349696
0.912000000000000 -0.0374473879627413
0.936000000000000 -0.0364704853842920
0.960000000000000 -0.0354308201451492
0.984000000000000 -0.0343312273656457
1.00800000000000 -0.0331745415244403
1.03200000000000 -0.0319635964420376
1.05600000000000 -0.0307012252665634
1.08000000000000 -0.0293902604564175
1.10400000000000 -0.0280335337676102
1.12800000000000 -0.0266338762348536
1.15200000000000 -0.0251941181580312
1.17600000000000 -0.0237170890858909
1.20000000000000 -0.0222056178016475
1.22400000000000 -0.0206625323052878
1.24800000000000 -0.0190906598012547
1.27200000000000 -0.0174928266800586
1.29600000000000 -0.0158718585038797
1.32000000000000 -0.0142305799919959
1.34400000000000 -0.0125718150048235
1.36800000000000 -0.0108983865276108
1.39200000000000 -0.00921311665708080
1.41600000000000 -0.00751882658408393
1.44000000000000 -0.00581833657954667
1.46400000000000 -0.00411446597851223
1.48800000000000 -0.00241003316574229
1.51200000000000 -0.000707855559584081
1.52199929507999 0
1.53600000000000 0.000989250402774755
1.56000000000000 0.00267846928091869
1.58400000000000 0.00435698664681683
1.60800000000000 0.00602198909661900
1.63200000000000 0.00767066427216634
1.65600000000000 0.00930020086949146
1.68000000000000 0.0109077886584208
1.70400000000000 0.0124906184961054
1.72800000000000 0.0140458823412459
1.75200000000000 0.0155707732707455
1.77600000000000 0.0170624854932411
1.80000000000000 0.0185182143657564
1.82400000000000 0.0199351564072331
1.84800000000000 0.0213105093144900
1.87200000000000 0.0226414719761009
1.89600000000000 0.0239252444880073
1.92000000000000 0.0251590281694775
1.94400000000000 0.0263400255762908
1.96800000000000 0.0274654405153091
1.99200000000000 0.0285324780614771
2.01600000000000 0.0295383445703123
2.04000000000000 0.0304802476959465
2.06400000000000 0.0313553964011865
2.08800000000000 0.0321610009759027
2.11200000000000 0.0328942730516008
2.13600000000000 0.0335524256146053
2.16000000000000 0.0341326730213254
2.18400000000000 0.0346322310131736
2.20800000000000 0.0350483167321780
2.23200000000000 0.0353781487327787
2.25600000000000 0.0356189470002155
2.28000000000000 0.0357679329623245
2.30400000000000 0.0358223295051502
2.32800000000000 0.0357793609868234
2.35200000000000 0.0356362532545618
2.37600000000000 0.0353902336550777
2.40000000000000 0.0350385310536605
2.42400000000000 0.0345783758435442
2.44800000000000 0.0340069999660297
2.47200000000000 0.0333216369219347
2.49600000000000 0.0325195217830421
2.52000000000000 0.0315978912143050
2.54400000000000 0.0305539834804386
2.56800000000000 0.0293850384643080
2.59200000000000 0.0280882976808061
2.61600000000000 0.0266610042907317
2.64000000000000 0.0251004031157076
2.66400000000000 0.0234037406510179
2.68800000000000 0.0215682650822613
2.71200000000000 0.0195912262968001
2.73600000000000 0.0174698759004138
2.76000000000000 0.0152014672294420
2.78400000000000 0.0127832553688256
2.80800000000000 0.0102124971597395
2.83200000000000 0.00748645122110314
2.85600000000000 0.00460237795686658
2.88000000000000 0.00155753957682692
2.89180529782451 0
2.90400000000000 -0.00165079989504491
2.92800000000000 -0.00502537460325692
2.95200000000000 -0.00856891684795913
2.97600000000000 -0.0122841570696780
3.00000000000000 -0.0161738238375203
3.02400000000000 -0.0202406438321728
3.04800000000000 -0.0244873418351471
3.07200000000000 -0.0289166407121261
3.09600000000000 -0.0335312613997801
3.12000000000000 -0.0383339228939711
3.14400000000000 -0.0433273422334457
3.16800000000000 -0.0485142344831824
3.19200000000000 -0.0538973127295339
3.21600000000000 -0.0594792880566353
3.24000000000000 -0.0652628695391178
3.26400000000000 -0.0712507642233740
3.28800000000000 -0.0774456771192311
3.31200000000000 -0.0838503111812161
3.33600000000000 -0.0904673672960654
3.36000000000000 -0.0972995442723168
3.38400000000000 -0.104349538821574
3.40800000000000 -0.111620045550181
3.43200000000000 -0.119113756939099
3.45600000000000 -0.126833363336964
3.48000000000000 -0.134781552941360
3.50400000000000 -0.142961011787707
3.52800000000000 -0.151374423734002
3.55200000000000 -0.160024470452491
3.57600000000000 -0.168913831408157
3.60000000000000 -0.178045183847619
3.62400000000000 -0.187421202791499
3.64800000000000 -0.197044561014298
3.67200000000000 -0.206917929032602
3.69600000000000 -0.217043975093978
3.72000000000000 -0.227425365158934
3.74400000000000 -0.238064762890511
3.76800000000000 -0.248964829646647
3.79200000000000 -0.260128224451039
3.81600000000000 -0.271557603997302
3.84000000000000 -0.283255622625378
3.86400000000000 -0.295224932309740
3.88800000000000 -0.307468182647597
3.91200000000000 -0.319988020847095
3.93600000000000 -0.332787091708586
3.96000000000000 -0.345868037616992
3.98400000000000 -0.359233498527928
4.00800000000000 -0.372886111949661
4.03200000000000 -0.386828512937559
4.05600000000000 -0.401063334071194
4.08000000000000 -0.415593205452258
4.10400000000000 -0.430420754683053
4.12800000000000 -0.445548606856083
4.15200000000000 -0.460979384542259
4.17600000000000 -0.476715707777020
4.20000000000000 -0.492760194045760
4.22400000000000 -0.509115458274118
4.24800000000000 -0.525784112809236
4.27200000000000 -0.542768767414215
4.29600000000000 -0.560072029250763
4.32000000000000 -0.577696502864627
4.34400000000000 -0.595644790177957
4.36800000000000 -0.613919490471959
4.39200000000000 -0.632523200375795
4.41600000000000 -0.651458513851316
4.44000000000000 -0.670728022187511
4.46400000000000 -0.690334313976915
4.48800000000000 -0.710279975111444
4.51200000000000 -0.730567588765746
4.53600000000000 -0.751199735386093
4.56000000000000 -0.772178992675121
4.58400000000000 -0.793507935581417
4.60800000000000 -0.815189136288419
4.63200000000000 -0.837225164197070
4.65600000000000 -0.859618585915406
4.68000000000000 -0.882371965246070
4.70400000000000 -0.905487863178678
4.72800000000000 -0.928968837863448
4.75200000000000 -0.952817444615367
4.77600000000000 -0.977036235889212
4.80000000000000 -1.00162776127191
4.82400000000000 -1.02659456747284
4.84800000000000 -1.05193919830437
4.87200000000000 -1.07766419467428
4.89600000000000 -1.10377209457252
4.92000000000000 -1.13026543305944
4.94400000000000 -1.15714674224845
4.96800000000000 -1.18441855130255
4.99200000000000 -1.21208338641349
5.01600000000000 -1.24014377079346
5.04000000000000 -1.26860222466052
5.06400000000000 -1.29746126523167
5.08800000000000 -1.32672340670478
5.11200000000000 -1.35639116024613
5.13600000000000 -1.38646703398138
5.16000000000000 -1.41695353298513
5.18400000000000 -1.44785315926363
5.20800000000000 -1.47916841173948
5.23200000000000 -1.51090178625440
5.25600000000000 -1.54305577554151
5.28000000000000 -1.57563286921764
5.30400000000000 -1.60863555377574
5.32800000000000 -1.64206631256894
5.35200000000000 -1.67592762579730
5.37600000000000 -1.71022197050091
5.40000000000000 -1.74495182054049
5.42400000000000 -1.78011964659178
5.44800000000000 -1.81572791613030
5.47200000000000 -1.85177909341888
5.49600000000000 -1.88827563950070
5.52000000000000 -1.92522001218054
5.54400000000000 -1.96261466601441
5.56800000000000 -2.00046205230189
5.59200000000000 -2.03876461907226
5.61600000000000 -2.07752481106785
5.64000000000000 -2.11674506974124
5.66400000000000 -2.15642783323242
5.68800000000000 -2.19657553636871
5.71200000000000 -2.23719061064331
5.73600000000000 -2.27827548420906
5.76000000000000 -2.31983258186380
5.78400000000000 -2.36186432504143
5.80800000000000 -2.40437313179659
5.83200000000000 -2.44736141679566
5.85600000000000 -2.49083159130706
5.88000000000000 -2.53478606318386
5.90400000000000 -2.57922723685480
5.92800000000000 -2.62415751331457
5.95200000000000 -2.66957929011200
5.97600000000000 -2.71549496133408
6.00000000000000 -2.76190691759978


==> fr0075.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 -1.00959159219944e-6
0.00800000000000000 -1.42749113673200e-6
0.0120000000000000 -1.38719973460065e-6
0.0160000000000000 -1.02180830135329e-6
0.0200000000000000 -4.63798413997268e-7
0.0240000000000000 1.55152649353174e-7
0.0280000000000000 7.04362677201448e-7
0.0320000000000000 1.05433109960640e-6
0.0360000000000000 1.07692137051724e-6
0.0400000000000000 6.45539157330399e-7
0.0440000000000000 -3.64693662185944e-7
0.0480000000000000 -2.07676919572464e-6
0.0520000000000000 -4.61162792487341e-6
0.0560000000000000 -8.08799728638232e-6
0.0600000000000000 -0.0000126222344460011
0.0640000000000000 -0.0000183281732650808
0.0680000000000000 -0.0000253169754598076
0.0720000000000000 -0.0000336969859533465
0.0760000000000000 -0.0000435735924202291
0.0800000000000000 -0.0000550490890239841
0.0840000000000000 -0.0000682225443471296
0.0880000000000000 -0.0000831896735138116
0.0920000000000000 -0.000100042714505463
0.0960000000000000 -0.000118870308668778
0.100000000000000 -0.000139757385416675
0.104000000000000 -0.000162785051121800
0.108000000000000 -0.000188030482202825
0.112000000000000 -0.000215566822403326
0.116000000000000 -0.000245463084263361
0.120000000000000 -0.000277784054784000
0.124000000000000 -0.000312590205284138
0.128000000000000 -0.000349937605450379
0.132000000000000 -0.000389877841579428
0.136000000000000 -0.000432457939012948
0.140000000000000 -0.000477720288765998
0.144000000000000 -0.000525702578346776
0.148000000000000 -0.000576437726770407
0.152000000000000 -0.000629953823764573
0.156000000000000 -0.000686274073168180
0.160000000000000 -0.000745416740522670
0.164000000000000 -0.000807395104855974
0.168000000000000 -0.000872217414659204
0.172000000000000 -0.000939886848056154
0.176000000000000 -0.00101040147716508
0.180000000000000 -0.00108375423665399
0.184000000000000 -0.00115993289648753
0.188000000000000 -0.00123892003886750
0.192000000000000 -0.00132069303936577
0.196000000000000 -0.00140522405224955
0.200000000000000 -0.00149247999999996
0.204000000000000 -0.00158242256702290
0.208000000000000 -0.00167500819755242
0.212000000000000 -0.00177018809774751
0.216000000000000 -0.00186790824198085
0.220000000000000 -0.00196810938332065
0.224000000000000 -0.00207072706820513
0.228000000000000 -0.00217569165530948
0.232000000000000 -0.00228292833860588
0.236000000000000 -0.00239235717461597
0.240000000000000 -0.00250389311385596
0.244000000000000 -0.00261744603647485
0.248000000000000 -0.00273292079208459
0.252000000000000 -0.00285021724378373
0.256000000000000 -0.00296923031637342
0.260000000000000 -0.00308985004876600
0.264000000000000 -0.00321196165058629
0.268000000000000 -0.00333544556296606
0.272000000000000 -0.00346017752353039
0.276000000000000 -0.00358602863557744
0.280000000000000 -0.00371286544145061
0.284000000000000 -0.00384055000010342
0.288000000000000 -0.00396893996885672
0.292000000000000 -0.00409788868934946
0.296000000000000 -0.00422724527768181
0.300000000000000 -0.00435685471874997
0.304000000000000 -0.00448655796477543
0.308000000000000 -0.00461619203802555
0.312000000000000 -0.00474559013772718
0.316000000000000 -0.00487458175117378
0.320000000000000 -0.00500299276902400
0.324000000000000 -0.00513064560479359
0.328000000000000 -0.00525735931854004
0.332000000000000 -0.00538294974473980
0.336000000000000 -0.00550722962435835
0.340000000000000 -0.00563000874111269
0.344000000000000 -0.00575109406192637
0.348000000000000 -0.00587028988157823
0.352000000000000 -0.00598739797154235
0.356000000000000 -0.00610221773302216
0.360000000000000 -0.00621454635417601
0.364000000000000 -0.00632417897153614
0.368000000000000 -0.00643090883562042
0.372000000000000 -0.00653452748073613
0.376000000000000 -0.00663482489897732
0.380000000000000 -0.00673158971841398
0.384000000000000 -0.00682460938547469
0.388000000000000 -0.00691367035152129
0.392000000000000 -0.00699855826361673
0.396000000000000 -0.00707905815948551
0.400000000000000 -0.00715495466666666
0.404000000000000 -0.00722603220585949
0.408000000000000 -0.00729207519846198
0.412000000000000 -0.00735286827830223
0.416000000000000 -0.00740819650756219
0.420000000000000 -0.00745784559689405
0.424000000000000 -0.00750160212972950
0.428000000000000 -0.00753925379078202
0.432000000000000 -0.00757058959874118
0.436000000000000 -0.00759540014316035
0.440000000000000 -0.00761347782553601
0.444000000000000 -0.00762461710458140
0.448000000000000 -0.00762861474569132
0.452000000000000 -0.00762527007460045
0.456000000000000 -0.00761438523523433
0.460000000000000 -0.00759576545175267
0.464000000000000 -0.00756921929478543
0.468000000000000 -0.00753455895186222
0.472000000000000 -0.00749160050203329
0.476000000000000 -0.00744016419468457
0.480000000000000 -0.00738007473254404
0.484000000000000 -0.00731116155888145
0.488000000000000 -0.00723325914890138
0.492000000000000 -0.00714620730532745
0.496000000000000 -0.00704985145818071
0.500000000000000 -0.00694404296874990
0.504000000000000 -0.00682863943775480
0.508000000000000 -0.00670350501770201
0.512000000000000 -0.00656851072943276
0.516000000000000 -0.00642353478286606
0.520000000000000 -0.00626846290193062
0.524000000000000 -0.00610318865369297
0.528000000000000 -0.00592761378167539
0.532000000000000 -0.00574164854337011
0.536000000000000 -0.00554521205194181
0.540000000000000 -0.00533823262212607
0.544000000000000 -0.00512064812031987
0.548000000000000 -0.00489240631886378
0.552000000000000 -0.00465346525451815
0.556000000000000 -0.00440379359113008
0.560000000000000 -0.00414337098649598
0.564000000000000 -0.00387218846341419
0.568000000000000 -0.00359024878493142
0.572000000000000 -0.00329756683378213
0.576000000000000 -0.00299416999601954
0.580000000000000 -0.00268009854884055
0.584000000000000 -0.00235540605260365
0.588000000000000 -0.00202015974703684
0.592000000000000 -0.00167444095164160
0.596000000000000 -0.00131834547028731
0.600000000000000 -0.000951983999999961
0.604000000000000 -0.000575482543941908
0.608000000000000 -0.000188982828585371
0.612000000000000 0.000207357274921049
0.616000000000000 0.000613363325194571
0.620000000000000 0.00102884388086610
0.624000000000000 0.00145359006663648
0.628000000000000 0.00188737513513959
0.632000000000000 0.00232995402461356
0.636000000000000 0.00278106291237745
0.640000000000000 0.00324041876411740
0.644000000000000 0.00370771887897814
0.648000000000000 0.00418264043046424
0.652000000000000 0.00466484000314493
0.656000000000000 0.00515395312517075
0.660000000000000 0.00564959379659391
0.664000000000000 0.00615135401349753
0.668000000000000 0.00665880328793178
0.672000000000000 0.00717148816365787
0.676000000000000 0.00768893172769847
0.680000000000000 0.00821063311769610
0.684000000000000 0.00873606702507856
0.688000000000000 0.00926468319403217
0.692000000000000 0.00979590591628077
0.696000000000000 0.0103291335216744
0.700000000000000 0.0108637378645835
0.704000000000000 0.0113990638060998
0.708000000000000 0.0119344286920477
0.712000000000000 0.0124691218267996
0.716000000000000 0.0130024039428999
0.720000000000000 0.0135335066664959
0.724000000000000 0.0140616319785780
0.728000000000000 0.0145859516720231
0.732000000000000 0.0151056068044497
0.736000000000000 0.0156197071468772
0.740000000000000 0.0161273306281940
0.744000000000000 0.0166275227754329
0.748000000000000 0.0171192961498527
0.752000000000000 0.0176016297788284
0.756000000000000 0.0180734685835482
0.760000000000000 0.0185337228025173
0.764000000000000 0.0189812674108698
0.768000000000000 0.0194149415354878
0.772000000000000 0.0198335478659264
0.776000000000000 0.0202358520611486
0.780000000000000 0.0206205821520660
0.784000000000000 0.0209864279398855
0.788000000000000 0.0213320403902655
0.792000000000000 0.0216560310232796
0.796000000000000 0.0219569712991849
0.800000000000000 0.0222333920000002
0.804000000000000 0.0224837826068898
0.808000000000000 0.0227065906733572
0.812000000000000 0.0229002211942426
0.816000000000000 0.0230630359705295
0.820000000000000 0.0231933529699595
0.824000000000000 0.0232894456834525
0.828000000000000 0.0233495424773354
0.832000000000000 0.0233718259413785
0.836000000000000 0.0233544322326376
0.840000000000000 0.0232954504151039
0.844000000000000 0.0231929217951640
0.848000000000000 0.0230448392528615
0.852000000000000 0.0228491465689724
0.856000000000000 0.0226037377478822
0.860000000000000 0.0223064563362743
0.864000000000000 0.0219550947376227
0.868000000000000 0.0215473935224961
0.872000000000000 0.0210810407346631
0.876000000000000 0.0205536711930115
0.880000000000000 0.0199628657892692
0.884000000000000 0.0193061507815369
0.888000000000000 0.0185809970836236
0.892000000000000 0.0177848195501953
0.896000000000000 0.0169149762577239
0.900000000000000 0.0159687677812498
0.904000000000000 0.0149434364669485
0.908000000000000 0.0138361657005036
0.912000000000000 0.0126440791712905
0.916000000000000 0.0113642401323636
0.920000000000000 0.00999365065625624
0.924000000000000 0.00852925088657919
0.928000000000000 0.00696791828543619
0.932000000000000 0.00530646687663994
0.936000000000000 0.00354164648473831
0.940000000000000 0.00167014196984738
0.944000000000000 -0.000311427541708209
0.948000000000000 -0.00240650943094889
0.952000000000000 -0.00461861836398314
0.956000000000000 -0.00695133707394735
0.960000000000000 -0.00940831714713597
0.964000000000000 -0.0119932798133238
0.968000000000000 -0.0147100167402829
0.972000000000000 -0.0175623908324913
0.976000000000000 -0.0205543370340331
0.980000000000000 -0.0236898631356941
0.984000000000000 -0.0269730505862473
0.988000000000000 -0.0304080553079336
0.992000000000000 -0.0339991085161326
0.996000000000000 -0.0377505175432287
1.00000000000000 -0.0416666666666667


==> fr0075zoom.dat <==
0.000000000000000 0.000000000000000
0.0240000000000000 -0.00796990953586397
0.0480000000000000 -0.0156815642836491
0.0720000000000000 -0.0231378534390090
0.0960000000000000 -0.0303416661650061
0.120000000000000 -0.0372958915759083
0.144000000000000 -0.0440034187209476
0.168000000000000 -0.0504671365680626
0.192000000000000 -0.0566899339877764
0.216000000000000 -0.0626746997370742
0.240000000000000 -0.0684243224428373
0.264000000000000 -0.0739416905864033
0.288000000000000 -0.0792296924869568
0.312000000000000 -0.0842912162854828
0.336000000000000 -0.0891291499287208
0.360000000000000 -0.0937463811534218
0.384000000000000 -0.0981457974696953
0.408000000000000 -0.102330286145657
0.432000000000000 -0.106302734190818
0.456000000000000 -0.110066028340561
0.480000000000000 -0.113623055040049
0.504000000000000 -0.116976700428092
0.528000000000000 -0.120129850321622
0.552000000000000 -0.123085390199475
0.576000000000000 -0.125846205186516
0.600000000000000 -0.128415180037679
0.624000000000000 -0.130795199122791
0.648000000000000 -0.132989146409915
0.672000000000000 -0.134999905450090
0.696000000000000 -0.136830359361191
0.720000000000000 -0.138483390812235
0.744000000000000 -0.139961882008287
0.768000000000000 -0.141268714673373
0.792000000000000 -0.142406770036081
0.816000000000000 -0.143378928813692
0.840000000000000 -0.144188071195088
0.864000000000000 -0.144837076827831
0.888000000000000 -0.145328824799167
0.912000000000000 -0.145666193623536
0.936000000000000 -0.145852061225055
0.960000000000000 -0.145889304922764
0.984000000000000 -0.145780801414329
1.00800000000000 -0.145529426761465
1.03200000000000 -0.145138056373978
1.05600000000000 -0.144609564994326
1.08000000000000 -0.143946826681660
1.10400000000000 -0.143152714797076
1.12800000000000 -0.142230101988355
1.15200000000000 -0.141181860173478
1.17600000000000 -0.140010860526056
1.20000000000000 -0.138719973460065
1.22400000000000 -0.137312068614059
1.24800000000000 -0.135790014835560
1.27200000000000 -0.134156680167176
1.29600000000000 -0.132414931828910
1.32000000000000 -0.130567636205323
1.34400000000000 -0.128617658828878
1.36800000000000 -0.126567864365545
1.39200000000000 -0.124421116598494
1.41600000000000 -0.122180278413694
1.44000000000000 -0.119848211784304
1.46400000000000 -0.117427777756099
1.48800000000000 -0.114921836432032
1.51200000000000 -0.112333246957141
1.53600000000000 -0.109664867502940
1.56000000000000 -0.106919555253014
1.58400000000000 -0.104100166388107
1.60800000000000 -0.101209556069987
1.63200000000000 -0.0982505784279109
1.65600000000000 -0.0952260865424992
1.68000000000000 -0.0921389324306382
1.70400000000000 -0.0889919670319511
1.72800000000000 -0.0857880401921446
1.75200000000000 -0.0825300006498247
1.77600000000000 -0.0792206960188030
1.80000000000000 -0.0758629727776877
1.82400000000000 -0.0724596762490676
1.84800000000000 -0.0690136505904909
1.87200000000000 -0.0655277387767716
1.89600000000000 -0.0620047825847236
1.92000000000000 -0.0584476225796299
1.94400000000000 -0.0548590980999769
1.96800000000000 -0.0512420472428832
1.99200000000000 -0.0475993068481395
2.01600000000000 -0.0439337124874539
2.04000000000000 -0.0402480984429410
2.06400000000000 -0.0365452977001829
2.08800000000000 -0.0328281419263721
2.11200000000000 -0.0290994614623313
2.13600000000000 -0.0253620853037789
2.16000000000000 -0.0216188410853690
2.18400000000000 -0.0178725550713243
2.20800000000000 -0.0141260521367009
2.23200000000000 -0.0103821557552453
2.25600000000000 -0.00664368798065917
2.28000000000000 -0.00291346944000792
2.29879388784547 0
2.30400000000000 0.000805680689525134
2.32800000000000 0.00451094468931212
2.35200000000000 0.00819950631628097
2.37600000000000 0.0118685508147115
2.40000000000000 0.0155152649353174
2.42400000000000 0.0191368369456546
2.44800000000000 0.0227304566433051
2.47200000000000 0.0262933153756528
2.49600000000000 0.0298226060495982
2.52000000000000 0.0333155231482113
2.54400000000000 0.0367692627421812
2.56800000000000 0.0401810225082039
2.59200000000000 0.0435480017400847
2.61600000000000 0.0468674013633097
2.64000000000000 0.0501364239496177
2.66400000000000 0.0533522737329595
2.68800000000000 0.0565121566212939
2.71200000000000 0.0596132802108129
2.73600000000000 0.0626528538022475
2.76000000000000 0.0656280884109295
2.78400000000000 0.0685361967865672
2.80800000000000 0.0713743934215721
2.83200000000000 0.0741398945694471
2.85600000000000 0.0768299182562354
2.88000000000000 0.0794416842940515
2.90400000000000 0.0819724142994693
2.92800000000000 0.0844193317021957
2.95200000000000 0.0867796617613770
2.97600000000000 0.0890506315791295
3.00000000000000 0.0912294701158056
3.02400000000000 0.0933134082010956
3.04800000000000 0.0952996785510279
3.07200000000000 0.0971855157790719
3.09600000000000 0.0989681564127903
3.12000000000000 0.100644838903555
3.14400000000000 0.102212803645280
3.16800000000000 0.103669292986219
3.19200000000000 0.105011551236600
3.21600000000000 0.106236824695682
3.24000000000000 0.107342361653495
3.26400000000000 0.108325412408183
3.28800000000000 0.109183229284049
3.31200000000000 0.109913066637102
3.33600000000000 0.110512180876571
3.36000000000000 0.110977830471148
3.38400000000000 0.111307275971195
3.40800000000000 0.111497780013597
3.43200000000000 0.111546607339807
3.45600000000000 0.111451024812498
3.48000000000000 0.111208301420418
3.50400000000000 0.110815708299905
3.52800000000000 0.110270518743211
3.55200000000000 0.109570008217236
3.57600000000000 0.108711454370469
3.60000000000000 0.107692137051724
3.62400000000000 0.106509338321931
3.64800000000000 0.105160342463856
3.67200000000000 0.103642436004303
3.69600000000000 0.101952907716196
3.72000000000000 0.100089048640783
3.74400000000000 0.0980481520973520
3.76800000000000 0.0958275136950237
3.79200000000000 0.0934244313514909
3.81600000000000 0.0908362052992606
3.84000000000000 0.0880601381050838
3.86400000000000 0.0850935346768944
3.88800000000000 0.0819337022832378
3.91200000000000 0.0785779505629858
3.93600000000000 0.0750235915364383
3.96000000000000 0.0712679396268345
3.98400000000000 0.0673083116638218
4.00800000000000 0.0631420269008032
4.03200000000000 0.0587664070267335
4.05600000000000 0.0541787761820789
4.08000000000000 0.0493764609706127
4.10400000000000 0.0443567904670483
4.12800000000000 0.0391170962399379
4.15200000000000 0.0336547123579167
4.17600000000000 0.0279669754014999
4.20000000000000 0.0220512244790416
4.22400000000000 0.0159048012440821
4.24800000000000 0.00952504989742975
4.27200000000000 0.00290931720797749
4.28228960030960 0
4.29600000000000 -0.00394504747480706
4.32000000000000 -0.0110406922111672
4.34400000000000 -0.0183802624571794
4.36800000000000 -0.0259664010522631
4.39200000000000 -0.0338017482039155
4.41600000000000 -0.0418889414773027
4.44000000000000 -0.0502306157827703
4.46400000000000 -0.0588294033612713
4.48800000000000 -0.0676879337732639
4.51200000000000 -0.0768088338876094
4.53600000000000 -0.0861947278628372
4.56000000000000 -0.0958482371415936
4.58400000000000 -0.105771980433988
4.60800000000000 -0.115968573706493
4.63200000000000 -0.126440630168062
4.65600000000000 -0.137190760258338
4.68000000000000 -0.148221571635160
4.70400000000000 -0.159535669164851
4.72800000000000 -0.171135654902094
4.75200000000000 -0.183024128086462
4.77600000000000 -0.195203685121603
4.80000000000000 -0.207676919572464
4.82400000000000 -0.220446422142390
4.84800000000000 -0.233514780666882
4.87200000000000 -0.246884580103190
4.89600000000000 -0.260558402510880
4.92000000000000 -0.274538827045590
4.94400000000000 -0.288828429943072
4.96800000000000 -0.303429784510173
4.99200000000000 -0.318345461109565
5.01600000000000 -0.333578027148645
5.04000000000000 -0.349130047067048
5.06400000000000 -0.365004082326925
5.08800000000000 -0.381202691396992
5.11200000000000 -0.397728429738647
5.13600000000000 -0.414583849803196
5.16000000000000 -0.431771501008260
5.18400000000000 -0.449293929735001
5.20800000000000 -0.467153679308691
5.23200000000000 -0.485353289991775
5.25600000000000 -0.503895298969298
5.28000000000000 -0.522782240337111
5.30400000000000 -0.542016645090071
5.32800000000000 -0.561601041111637
5.35200000000000 -0.581537953159295
5.37600000000000 -0.601829902852763
5.40000000000000 -0.622479408666360
5.42400000000000 -0.643488985909574
5.44800000000000 -0.664861146721513
5.47200000000000 -0.686598400056332
5.49600000000000 -0.708703251672133
5.52000000000000 -0.731178204117083
5.54400000000000 -0.754025756723176
5.56800000000000 -0.777248405586101
5.59200000000000 -0.800848643560392
5.61600000000000 -0.824828960244856
5.64000000000000 -0.849191841970076
5.66400000000000 -0.873939771789400
5.68800000000000 -0.899075229464363
5.71200000000000 -0.924600691452893
5.73600000000000 -0.950518630903063
5.76000000000000 -0.976831517633669
5.78400000000000 -1.00354181812590
5.80800000000000 -1.03065199551430
5.83200000000000 -1.05816450957155
5.85600000000000 -1.08608181670009
5.88000000000000 -1.11440636991478
5.90400000000000 -1.14314061883947
5.92800000000000 -1.17228700968960
5.95200000000000 -1.20184798526185
5.97600000000000 -1.23182598492227
6.00000000000000 -1.26222344460011


==> fr01.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 -1.93781160670592e-6
0.00800000000000000 -3.04165159934443e-6
0.0120000000000000 -3.44694323576276e-6
0.0160000000000000 -3.28870300553633e-6
0.0200000000000000 -2.70134313600304e-6
0.0240000000000000 -1.81847825606388e-6
0.0280000000000000 -7.72736217766884e-7
0.0320000000000000 3.04426924363499e-7
0.0360000000000000 1.28290777626217e-6
0.0400000000000000 2.03413230933508e-6
0.0440000000000000 2.43122840794252e-6
0.0480000000000000 2.34919425894098e-6
0.0520000000000000 1.66506258347798e-6
0.0560000000000000 2.58060711091912e-7
0.0600000000000000 -1.99023350400118e-6
0.0640000000000000 -5.19573992445455e-6
0.0680000000000000 -9.47172852892864e-6
0.0720000000000000 -0.0000149286759691808
0.0760000000000000 -0.0000216741262848708
0.0800000000000000 -0.0000298125557759987
0.0840000000000000 -0.0000394452420333785
0.0880000000000000 -0.0000506701371266044
0.0920000000000000 -0.0000635817449499004
0.0960000000000000 -0.0000782710027258521
0.100000000000000 -0.0000948251666666594
0.104000000000000 -0.000113327701793439
0.108000000000000 -0.000133858175913007
0.112000000000000 -0.000156492157752611
0.116000000000000 -0.000181301119252505
0.120000000000000 -0.000208352342015994
0.124000000000000 -0.000237708827917557
0.128000000000000 -0.000269429213868605
0.132000000000000 -0.000303567690740858
0.136000000000000 -0.000340173926447890
0.140000000000000 -0.000379292993183983
0.144000000000000 -0.000420965298821130
0.148000000000000 -0.000465226522463447
0.152000000000000 -0.000512107554159758
0.156000000000000 -0.000561634438773412
0.160000000000000 -0.000613828324010690
0.164000000000000 -0.000668705412605886
0.168000000000000 -0.000726276918665308
0.172000000000000 -0.000786549028167938
0.176000000000000 -0.000849522863624969
0.180000000000000 -0.000915194452896007
0.184000000000000 -0.000983554702163991
0.188000000000000 -0.00105458937306735
0.192000000000000 -0.00112827906398988
0.196000000000000 -0.00120459919550869
0.200000000000000 -0.00128352000000001
0.204000000000000 -0.00136500651540203
0.208000000000000 -0.00144901858313651
0.212000000000000 -0.00153551085018735
0.216000000000000 -0.00162443277533736
0.220000000000000 -0.00171572863956268
0.224000000000000 -0.00180933756058493
0.228000000000000 -0.00190519351158130
0.232000000000000 -0.00200322534405195
0.236000000000000 -0.00210335681484591
0.240000000000000 -0.00220550661734398
0.244000000000000 -0.00230958841680010
0.248000000000000 -0.00241551088983974
0.252000000000000 -0.00252317776811681
0.256000000000000 -0.00263248788612780
0.260000000000000 -0.00274333523318399
0.264000000000000 -0.00285560900954118
0.268000000000000 -0.00296919368668747
0.272000000000000 -0.00308396907178865
0.276000000000000 -0.00319981037629086
0.280000000000000 -0.00331658828868264
0.284000000000000 -0.00343416905141247
0.288000000000000 -0.00355241454196598
0.292000000000000 -0.00367118235809966
0.296000000000000 -0.00379032590723344
0.300000000000000 -0.00390969450000006
0.304000000000000 -0.00402913344795258
0.308000000000000 -0.00414848416542996
0.312000000000000 -0.00426758427557988
0.316000000000000 -0.00438626772054007
0.320000000000000 -0.00450436487577599
0.324000000000000 -0.00462170266857820
0.328000000000000 -0.00473810470071584
0.332000000000000 -0.00485339137524893
0.336000000000000 -0.00496738002749780
0.340000000000000 -0.00507988506017071
0.344000000000000 -0.00519071808264893
0.348000000000000 -0.00529968805442987
0.352000000000000 -0.00540660143272775
0.356000000000000 -0.00551126232423205
0.360000000000000 -0.00561347264102396
0.364000000000000 -0.00571303226065040
0.368000000000000 -0.00580973919035566
0.372000000000000 -0.00590338973547105
0.376000000000000 -0.00599377867196271
0.380000000000000 -0.00608069942313599
0.384000000000000 -0.00616394424049888
0.388000000000000 -0.00624330438878251
0.392000000000000 -0.00631857033511929
0.396000000000000 -0.00638953194238001
0.400000000000000 -0.00645597866666664
0.404000000000000 -0.00651769975896477
0.408000000000000 -0.00657448447095316
0.412000000000000 -0.00662612226497045
0.416000000000000 -0.00667240302814065
0.420000000000000 -0.00671311729065599
0.424000000000000 -0.00674805644821735
0.428000000000000 -0.00677701298863220
0.432000000000000 -0.00679978072257176
0.436000000000000 -0.00681615501848359
0.440000000000000 -0.00682593304166407
0.444000000000000 -0.00682891399748758
0.448000000000000 -0.00682489937879388
0.452000000000000 -0.00681369321743258
0.456000000000000 -0.00679510233996622
0.460000000000000 -0.00676893662753064
0.464000000000000 -0.00673500927985349
0.468000000000000 -0.00669313708342961
0.472000000000000 -0.00664314068385546
0.476000000000000 -0.00658484486232042
0.480000000000000 -0.00651807881625599
0.484000000000000 -0.00644267644414315
0.488000000000000 -0.00635847663447686
0.492000000000000 -0.00626532355888887
0.496000000000000 -0.00616306696942859
0.500000000000000 -0.00605156250000000
0.504000000000000 -0.00593067197195912
0.508000000000000 -0.00580026370386633
0.512000000000000 -0.00566021282539875
0.516000000000000 -0.00551040159541905
0.520000000000000 -0.00535071972420265
0.524000000000000 -0.00518106469982227
0.528000000000000 -0.00500134211869052
0.532000000000000 -0.00481146602026050
0.536000000000000 -0.00461135922588318
0.540000000000000 -0.00440095368182403
0.544000000000000 -0.00418019080643628
0.548000000000000 -0.00394902184149171
0.552000000000000 -0.00370740820767101
0.556000000000000 -0.00345532186421005
0.560000000000000 -0.00319274567270400
0.564000000000000 -0.00291967376507041
0.568000000000000 -0.00263611191566948
0.572000000000000 -0.00234207791758156
0.576000000000000 -0.00203760196304403
0.580000000000000 -0.00172272702804255
0.584000000000000 -0.00139750926106508
0.588000000000000 -0.00106201837600906
0.592000000000000 -0.000716338049248311
0.596000000000000 -0.000360566320858902
0.600000000000000 5.18399999993591e-6
0.604000000000000 0.000380784925544941
0.608000000000000 0.000766092875670754
0.612000000000000 0.00116094826009505
0.616000000000000 0.00156517505634457
0.620000000000000 0.00197858038358412
0.624000000000000 0.00240095407228691
0.628000000000000 0.00283206822974935
0.632000000000000 0.00327167680144502
0.636000000000000 0.00371951512822344
0.640000000000000 0.00417529949934925
0.644000000000000 0.00463872670138554
0.648000000000000 0.00510947356291658
0.652000000000000 0.00558719649511630
0.656000000000000 0.00607153102815594
0.660000000000000 0.00656209134345598
0.664000000000000 0.00705846980177882
0.668000000000000 0.00756023646716497
0.672000000000000 0.00806693862671026
0.676000000000000 0.00857810030618666
0.680000000000000 0.00909322178150396
0.684000000000000 0.00961177908601496
0.688000000000000 0.0101332235136611
0.692000000000000 0.0106569811179624
0.696000000000000 0.0111824522068491
0.700000000000000 0.0117090108333333
0.704000000000000 0.0122360042820271
0.708000000000000 0.0127627525514979
0.712000000000000 0.0132885478324711
0.716000000000000 0.0138126539818706
0.720000000000000 0.0143343059927039
0.724000000000000 0.0148527094597902
0.728000000000000 0.0153670400413274
0.732000000000000 0.0158764429163046
0.736000000000000 0.0163800322377561
0.740000000000000 0.0168768905818560
0.744000000000000 0.0173660683928573
0.748000000000000 0.0178465834238710
0.752000000000000 0.0183174201734901
0.756000000000000 0.0187775293182522
0.760000000000000 0.0192258271409496
0.764000000000000 0.0196611949547740
0.768000000000000 0.0200824785233134
0.772000000000000 0.0204884874763802
0.776000000000000 0.0208779947216913
0.780000000000000 0.0212497358523842
0.784000000000000 0.0216024085503772
0.788000000000000 0.0219346719855731
0.792000000000000 0.0222451462109032
0.796000000000000 0.0225324115532149
0.800000000000000 0.0227950080000002
0.804000000000000 0.0230314345819672
0.808000000000000 0.0232401487514551
0.812000000000000 0.0234195657566892
0.816000000000000 0.0235680580118784
0.820000000000000 0.0236839544631574
0.824000000000000 0.0237655399503678
0.828000000000000 0.0238110545646834
0.832000000000000 0.0238186930020783
0.836000000000000 0.0237866039126352
0.840000000000000 0.0237128892456959
0.844000000000000 0.0235956035908591
0.848000000000000 0.0234327535148117
0.852000000000000 0.0232222968940097
0.856000000000000 0.0229621422431989
0.860000000000000 0.0226501480397762
0.864000000000000 0.0222841220439957
0.868000000000000 0.0218618206150162
0.872000000000000 0.0213809480227886
0.876000000000000 0.0208391557557905
0.880000000000000 0.0202340418245975
0.884000000000000 0.0195631500613017
0.888000000000000 0.0188239694147675
0.892000000000000 0.0180139332417343
0.896000000000000 0.0171304185937592
0.900000000000000 0.0161707454999999
0.904000000000000 0.0151321762458455
0.908000000000000 0.0140119146473827
0.912000000000000 0.0128071053217096
0.916000000000000 0.0115148329530886
0.920000000000000 0.0101321215549443
0.924000000000000 0.00865593372769935
0.928000000000000 0.00708316991245783
0.932000000000000 0.00541066764052633
0.936000000000000 0.00363520077877988
0.940000000000000 0.00175347877086940
0.944000000000000 -0.000237854125728632
0.948000000000000 -0.00234221960682190
0.952000000000000 -0.00456310609276445
0.956000000000000 -0.00690406950388445
0.960000000000000 -0.00936873404006366
0.964000000000000 -0.0119607929644765
0.968000000000000 -0.0146840093914873
0.972000000000000 -0.0175422170787050
0.976000000000000 -0.0205393212231963
0.980000000000000 -0.0236792992618555
0.984000000000000 -0.0269662016759320
0.988000000000000 -0.0304041527997161
0.992000000000000 -0.0339973516333842
0.996000000000000 -0.0377500726599989
1.00000000000000 -0.0416666666666663


==> fr01zoom.dat <==
0.000000000000000 0.000000000000000
0.0240000000000000 -0.0142259604478661
0.0480000000000000 -0.0281057955796933
0.0720000000000000 -0.0416424360633050
0.0960000000000000 -0.0548388125341717
0.120000000000000 -0.0676978555794357
0.144000000000000 -0.0802224957217618
0.168000000000000 -0.0924156634030636
0.192000000000000 -0.104280288968847
0.216000000000000 -0.115819302651731
0.240000000000000 -0.127035634555793
0.264000000000000 -0.137932214640301
0.288000000000000 -0.148511972703934
0.312000000000000 -0.158777838368557
0.336000000000000 -0.168732741063701
0.360000000000000 -0.178379610010207
0.384000000000000 -0.187721374204615
0.408000000000000 -0.196760962403036
0.432000000000000 -0.205501303105447
0.456000000000000 -0.213945324540211
0.480000000000000 -0.222095954646988
0.504000000000000 -0.229956121062646
0.528000000000000 -0.237528751104426
0.552000000000000 -0.244816771753902
0.576000000000000 -0.251823109642408
0.600000000000000 -0.258550691034122
0.624000000000000 -0.265002441810890
0.648000000000000 -0.271181287456873
0.672000000000000 -0.277090153041892
0.696000000000000 -0.282731963206773
0.720000000000000 -0.288109642147382
0.744000000000000 -0.293226113598586
0.768000000000000 -0.298084300819502
0.792000000000000 -0.302687126576759
0.816000000000000 -0.307037513130881
0.840000000000000 -0.311138382217552
0.864000000000000 -0.314992655035817
0.888000000000000 -0.318603252230307
0.912000000000000 -0.321973093875966
0.936000000000000 -0.325105099462271
0.960000000000000 -0.328002187880566
0.984000000000000 -0.330667277404460
1.00800000000000 -0.333103285676817
1.03200000000000 -0.335313129695008
1.05600000000000 -0.337299725793917
1.08000000000000 -0.339065989630322
1.10400000000000 -0.340614836170580
1.12800000000000 -0.341949179671723
1.15200000000000 -0.343071933667921
1.17600000000000 -0.343986010955220
1.20000000000000 -0.344694323576276
1.22400000000000 -0.345199782804395
1.24800000000000 -0.345505299129308
1.27200000000000 -0.345613782241211
1.29600000000000 -0.345528141016370
1.32000000000000 -0.345251283500984
1.34400000000000 -0.344786116897311
1.36800000000000 -0.344135547546837
1.39200000000000 -0.343302480917441
1.41600000000000 -0.342289821585705
1.44000000000000 -0.341100473224935
1.46400000000000 -0.339737338586783
1.48800000000000 -0.338203319488577
1.51200000000000 -0.336501316798229
1.53600000000000 -0.334634230417935
1.56000000000000 -0.332604959269941
1.58400000000000 -0.330416401282327
1.60800000000000 -0.328071453372519
1.63200000000000 -0.325573011433419
1.65600000000000 -0.322923970319869
1.68000000000000 -0.320127223830263
1.70400000000000 -0.317185664694408
1.72800000000000 -0.314102184559295
1.75200000000000 -0.310879673971406
1.77600000000000 -0.307521022363880
1.80000000000000 -0.304029118042282
1.82400000000000 -0.300406848169343
1.84800000000000 -0.296657098747613
1.87200000000000 -0.292782754610088
1.89600000000000 -0.288786699400786
1.92000000000000 -0.284671815561910
1.94400000000000 -0.280440984319966
1.96800000000000 -0.276097085669114
1.99200000000000 -0.271642998358329
2.01600000000000 -0.267081599877525
2.04000000000000 -0.262415766439511
2.06400000000000 -0.257648372968891
2.08800000000000 -0.252782293086451
2.11200000000000 -0.247820399093199
2.13600000000000 -0.242765561958916
2.16000000000000 -0.237620651304116
2.18400000000000 -0.232388535389288
2.20800000000000 -0.227072081098248
2.23200000000000 -0.221674153922172
2.25600000000000 -0.216197617948846
2.28000000000000 -0.210645335846707
2.30400000000000 -0.205020168849573
2.32800000000000 -0.199324976743118
2.35200000000000 -0.193562617851334
2.37600000000000 -0.187735949020579
2.40000000000000 -0.181847825606388
2.42400000000000 -0.175901101458903
2.44800000000000 -0.169898628909343
2.47200000000000 -0.163843258754737
2.49600000000000 -0.157737840243005
2.52000000000000 -0.151585221062553
2.54400000000000 -0.145388247322492
2.56800000000000 -0.139149763544663
2.59200000000000 -0.132872612643511
2.61600000000000 -0.126559635916026
2.64000000000000 -0.120213673026823
2.66400000000000 -0.113837561993915
2.68800000000000 -0.107434139172760
2.71200000000000 -0.101006239245846
2.73600000000000 -0.0945566952060412
2.76000000000000 -0.0880883383434089
2.78400000000000 -0.0816039982309835
2.80800000000000 -0.0751065027112391
2.83200000000000 -0.0685986778825587
2.85600000000000 -0.0620833480843158
2.88000000000000 -0.0555633358823027
2.90400000000000 -0.0490414620586688
2.92800000000000 -0.0425205455921451
2.95200000000000 -0.0360034036497175
2.97600000000000 -0.0294928515703202
3.00000000000000 -0.0229917028499171
3.02400000000000 -0.0165027691310937
3.04800000000000 -0.0100288601853626
3.07200000000000 -0.00357278390310245
3.08531398680500 0
3.09600000000000 0.00286265372309580
3.12000000000000 0.00927464861126548
3.14400000000000 0.0156603986008197
3.16800000000000 0.0220171034723271
3.19200000000000 0.0283419649541039
3.21600000000000 0.0346321867419896
3.24000000000000 0.0408849745094086
3.26400000000000 0.0470975359212478
3.28800000000000 0.0532670806477342
3.31200000000000 0.0593908203797011
3.33600000000000 0.0654659688383019
3.36000000000000 0.0714897417951332
3.38400000000000 0.0774593570750104
3.40800000000000 0.0833720345802536
3.43200000000000 0.0892249962983205
3.45600000000000 0.0950154663184599
3.48000000000000 0.100740670840038
3.50400000000000 0.106397838191274
3.52800000000000 0.111984198839649
3.55200000000000 0.117496985405779
3.57600000000000 0.122933432679384
3.60000000000000 0.128290777626217
3.62400000000000 0.133566259407497
3.64800000000000 0.138757119392402
3.67200000000000 0.143860601167084
3.69600000000000 0.148873950553408
3.72000000000000 0.153794415617275
3.74400000000000 0.158619246684588
3.76800000000000 0.163345696355122
3.79200000000000 0.167971019514324
3.81600000000000 0.172492473343028
3.84000000000000 0.176907317338271
3.86400000000000 0.181212813322312
3.88800000000000 0.185406225450269
3.91200000000000 0.189484820235786
3.93600000000000 0.193445866551734
3.96000000000000 0.197286635648247
3.98400000000000 0.201004401167992
4.00800000000000 0.204596439157961
4.03200000000000 0.208060028077106
4.05600000000000 0.211392448815767
4.08000000000000 0.214590984704693
4.10400000000000 0.217652921535166
4.12800000000000 0.220575547559693
4.15200000000000 0.223356153514209
4.17600000000000 0.225992032629185
4.20000000000000 0.228480480637255
4.22400000000000 0.230818795796117
4.24800000000000 0.233004278890614
4.27200000000000 0.235034233251469
4.29600000000000 0.236905964769163
4.32000000000000 0.238616781902956
4.34400000000000 0.240163995691295
4.36800000000000 0.241544919772629
4.39200000000000 0.242756870394434
4.41600000000000 0.243797166419452
4.44000000000000 0.244663129348593
4.46400000000000 0.245352083327877
4.48800000000000 0.245861355162302
4.51200000000000 0.246188274324877
4.53600000000000 0.246330172976733
4.56000000000000 0.246284385972684
4.58400000000000 0.246048250876485
4.60800000000000 0.245619107975409
4.63200000000000 0.244994300287876
4.65600000000000 0.244171173578722
4.68000000000000 0.243147076370992
4.70400000000000 0.241919359963289
4.72800000000000 0.240485378430466
4.75200000000000 0.238842488650692
4.77600000000000 0.236988050304060
4.80000000000000 0.234919425894098
4.82400000000000 0.232633980756791
4.84800000000000 0.230129083073072
4.87200000000000 0.227402103880614
4.89600000000000 0.224450417088407
4.92000000000000 0.221271399487161
4.94400000000000 0.217862430759719
4.96800000000000 0.214220893497014
4.99200000000000 0.210344173207089
5.01600000000000 0.206229658328977
5.04000000000000 0.201874740246577
5.06400000000000 0.197276813293512
5.08800000000000 0.192433274777415
5.11200000000000 0.187341524981316
5.13600000000000 0.181998967177521
5.16000000000000 0.176403007644266
5.18400000000000 0.170551055672652
5.20800000000000 0.164440523586079
5.23200000000000 0.158068826740937
5.25600000000000 0.151433383547422
5.28000000000000 0.144531615481336
5.30400000000000 0.137360947088244
5.32800000000000 0.129918806004992
5.35200000000000 0.122202622963863
5.37600000000000 0.114209831812012
5.40000000000000 0.105937869516320
5.42400000000000 0.0973841761772731
5.44800000000000 0.0885461950442257
5.47200000000000 0.0794213725216486
5.49600000000000 0.0700071581864747
5.52000000000000 0.0603010047950381
5.54400000000000 0.0503003682990333
5.56800000000000 0.0400027078524545
5.59200000000000 0.0294054858282489
5.61600000000000 0.0185061678266429
5.64000000000000 0.00730222268693903
5.65529905777970 0
5.66400000000000 -0.00420887749860710
5.68800000000000 -0.0160296573736840
5.71200000000000 -0.0281626383095979
5.73600000000000 -0.0406103383893130
5.76000000000000 -0.0533752723991254
5.78400000000000 -0.0664599518147846
5.80800000000000 -0.0798668847910855
5.83200000000000 -0.0935985761521541
5.85600000000000 -0.107657527375488
5.88000000000000 -0.122046236583628
5.90400000000000 -0.136767198535143
5.92800000000000 -0.151822904603804
5.95200000000000 -0.167215842782759
5.97600000000000 -0.182948497656765
6.00000000000000 -0.199023350400118


==> fr0zoom.dat <==
0.000000000000000 0.000000000000000
0.0240000000000000 -4.60799860725267e-7
0.0480000000000000 -3.68639554103843e-6
0.0720000000000000 -0.0000124415661583929
0.0960000000000000 -0.0000294910574259732
0.120000000000000 -0.0000575995649830865
0.144000000000000 -0.0000995317177418173
0.168000000000000 -0.000158052061282471
0.192000000000000 -0.000235925041221913
0.216000000000000 -0.000335914986625274
0.240000000000000 -0.000460786093265872
0.264000000000000 -0.000613302407557331
0.288000000000000 -0.000796227809466560
0.312000000000000 -0.00101232599633745
0.336000000000000 -0.00126436046628091
0.360000000000000 -0.00155509450165160
0.384000000000000 -0.00188729115274157
0.408000000000000 -0.00226371322147381
0.432000000000000 -0.00268712324422854
0.456000000000000 -0.00316028347675107
0.480000000000000 -0.00368595587671786
0.504000000000000 -0.00426690208738673
0.528000000000000 -0.00490588342215784
0.552000000000000 -0.00560566084748665
0.576000000000000 -0.00636899496675100
0.600000000000000 -0.00719864600403144
0.624000000000000 -0.00809737378797831
0.648000000000000 -0.00906793773550532
0.672000000000000 -0.0101130968353097
0.696000000000000 -0.0112356096323464
0.720000000000000 -0.0124382342107411
0.744000000000000 -0.0137237281786981
0.768000000000000 -0.0150948486511530
0.792000000000000 -0.0165543522348544
0.816000000000000 -0.0181049950115364
0.840000000000000 -0.0197495325218733
0.864000000000000 -0.0214907197501266
0.888000000000000 -0.0233313111072317
0.912000000000000 -0.0252740604150120
0.936000000000000 -0.0273217208903928
0.960000000000000 -0.0294770451299622
0.984000000000000 -0.0317427850927976
1.00800000000000 -0.0341216920848528
1.03200000000000 -0.0366165167445601
1.05600000000000 -0.0392300090244421
1.08000000000000 -0.0419649181779280
1.10400000000000 -0.0448239927404448
1.12800000000000 -0.0478099805169274
1.15200000000000 -0.0509256285630838
1.17600000000000 -0.0541736831720374
1.20000000000000 -0.0575568898561127
1.22400000000000 -0.0610779933333042
1.24800000000000 -0.0647397375101028
1.27200000000000 -0.0685448654667506
1.29600000000000 -0.0724961194411081
1.32000000000000 -0.0765962408126944
1.34400000000000 -0.0808479700870751
1.36800000000000 -0.0852540468807700
1.39200000000000 -0.0898172099056405
1.41600000000000 -0.0945401969527568
1.44000000000000 -0.0994257448773059
1.46400000000000 -0.104476589582285
1.48800000000000 -0.109695466003930
1.51200000000000 -0.115085108095755
1.53600000000000 -0.120648248813464
1.56000000000000 -0.126387620098291
1.58400000000000 -0.132305952862954
1.60800000000000 -0.138405976976563
1.63200000000000 -0.144690421245361
1.65600000000000 -0.151162013404052
1.68000000000000 -0.157823480093772
1.70400000000000 -0.164677546851677
1.72800000000000 -0.171726938091865
1.75200000000000 -0.178974377092883
1.77600000000000 -0.186422585981422
1.80000000000000 -0.194074285716009
1.82400000000000 -0.201932196073826
1.84800000000000 -0.209999035633013
1.87200000000000 -0.218277521760873
1.89600000000000 -0.226770370594098
1.92000000000000 -0.235480297028703
1.94400000000000 -0.244410014700602
1.96800000000000 -0.253562235972421
1.99200000000000 -0.262939671919274
2.01600000000000 -0.272545032310376
2.04000000000000 -0.282381025599326
2.06400000000000 -0.292450358902949
2.08800000000000 -0.302755737990879
2.11200000000000 -0.313299867268566
2.13600000000000 -0.324085449762007
2.16000000000000 -0.335115187103871
2.18400000000000 -0.346391779518923
2.20800000000000 -0.357917925806681
2.23200000000000 -0.369696323329963
2.25600000000000 -0.381729667996156
2.28000000000000 -0.394020654245070
2.30400000000000 -0.406571975033673
2.32800000000000 -0.419386321821522
2.35200000000000 -0.432466384553756
2.37600000000000 -0.445814851649309
2.40000000000000 -0.459434409983903
2.42400000000000 -0.473327744876864
2.44800000000000 -0.487497540074822
2.47200000000000 -0.501946477738865
2.49600000000000 -0.516677238428589
2.52000000000000 -0.531692501087172
2.54400000000000 -0.546994943027498
2.56800000000000 -0.562587239917589
2.59200000000000 -0.578472065766028
2.61600000000000 -0.594652092906350
2.64000000000000 -0.611129991983511
2.66400000000000 -0.627908431938967
2.68800000000000 -0.644990079995758
2.71200000000000 -0.662377601645323
2.73600000000000 -0.680073660632233
2.76000000000000 -0.698080918938582
2.78400000000000 -0.716402036771494
2.80800000000000 -0.735039672547164
2.83200000000000 -0.753996482878022
2.85600000000000 -0.773275122556080
2.88000000000000 -0.792878244541134
2.90400000000000 -0.812808499944459
2.92800000000000 -0.833068538015971
2.95200000000000 -0.853661006127923
2.97600000000000 -0.874588549763453
3.00000000000000 -0.895853812499930
3.02400000000000 -0.917459435995083
3.04800000000000 -0.939408059973806
3.07200000000000 -0.961702322213598
3.09600000000000 -0.984344858529287
3.12000000000000 -1.00733830276055
3.14400000000000 -1.03068528675629
3.16800000000000 -1.05438844036215
3.19200000000000 -1.07845039140492
3.21600000000000 -1.10287376567861
3.24000000000000 -1.12766118693028
3.26400000000000 -1.15281527684682
3.28800000000000 -1.17833865504319
3.31200000000000 -1.20423393904223
3.33600000000000 -1.23050374426434
3.36000000000000 -1.25715068401630
3.38400000000000 -1.28417736947259
3.40800000000000 -1.31158640966286
3.43200000000000 -1.33938041145948
3.45600000000000 -1.36756197956223
3.48000000000000 -1.39613371648584
3.50400000000000 -1.42509822254264
3.52800000000000 -1.45445809583353
3.55200000000000 -1.48421593223202
3.57600000000000 -1.51437432537108
3.60000000000000 -1.54493586662433
3.62400000000000 -1.57590314510125
3.64800000000000 -1.60727874762637
3.67200000000000 -1.63906525873017
3.69600000000000 -1.67126526063113
3.72000000000000 -1.70388133322458
3.74400000000000 -1.73691605407020
3.76800000000000 -1.77037199837610
3.79200000000000 -1.80425173898352
3.81600000000000 -1.83855784636061
3.84000000000000 -1.87329288857882
3.86400000000000 -1.90845943130805
3.88800000000000 -1.94406003779998
3.91200000000000 -1.98009726887008
3.93600000000000 -2.01657368289337
3.96000000000000 -2.05349183578160
3.98400000000000 -2.09085428097625
4.00800000000000 -2.12866356943398
4.03200000000000 -2.16692224960929
4.05600000000000 -2.20563286744413
4.08000000000000 -2.24479796635813
4.10400000000000 -2.28442008722851
4.12800000000000 -2.32450176837831
4.15200000000000 -2.36504554556871
4.17600000000000 -2.40605395197893
4.20000000000000 -2.44752951819582
4.22400000000000 -2.48947477220138
4.24800000000000 -2.53189223935676
4.27200000000000 -2.57478444239470
4.29600000000000 -2.61815390139725
4.32000000000000 -2.66200313379233
4.34400000000000 -2.70633465433504
4.36800000000000 -2.75115097509299
4.39200000000000 -2.79645460544015
4.41600000000000 -2.84224805203667
4.44000000000000 -2.88853381881990
4.46400000000000 -2.93531440698908
4.48800000000000 -2.98259231499356
4.51200000000000 -3.03037003852175
4.53600000000000 -3.07865007048227
4.56000000000000 -3.12743490099784
4.58400000000000 -3.17672701738644
4.60800000000000 -3.22652890415512
4.63200000000000 -3.27684304297846
4.65600000000000 -3.32767191269442
4.68000000000000 -3.37901798928356
4.70400000000000 -3.43088374586409
4.72800000000000 -3.48327165267184
4.75200000000000 -3.53618417705259
4.77600000000000 -3.58962378344679
4.80000000000000 -3.64359293337571
4.82400000000000 -3.69809408543378
4.84800000000000 -3.75312969526989
4.87200000000000 -3.80870221557764
4.89600000000000 -3.86481409608286
4.92000000000000 -3.92146778352975
4.94400000000000 -3.97866572166977
4.96800000000000 -4.03641035124566
4.99200000000000 -4.09470410998522
5.01600000000000 -4.15354943258187
5.04000000000000 -4.21294875068492
5.06400000000000 -4.27290449288992
5.08800000000000 -4.33341908472051
5.11200000000000 -4.39449494861952
5.13600000000000 -4.45613450393567
5.16000000000000 -4.51834016691327
5.18400000000000 -4.58111435067340
5.20800000000000 -4.64445946520980
5.23200000000000 -4.70837791737080
5.25600000000000 -4.77287211084892
5.28000000000000 -4.83794444616839
5.30400000000000 -4.90359732067125
5.32800000000000 -4.96983312850696
5.35200000000000 -5.03665426062200
5.37600000000000 -5.10406310474248
5.40000000000000 -5.17206204536449
5.42400000000000 -5.24065346374225
5.44800000000000 -5.30983973787702
5.47200000000000 -5.37962324250255
5.49600000000000 -5.45000634907325
5.52000000000000 -5.52099142575244
5.54400000000000 -5.59258083740050
5.56800000000000 -5.66477694556519
5.59200000000000 -5.73758210846292
5.61600000000000 -5.81099868097248
5.64000000000000 -5.88502901462187
5.66400000000000 -5.95967545757581
5.68800000000000 -6.03494035462115
5.71200000000000 -6.11082604715998
5.73600000000000 -6.18733487319362
5.76000000000000 -6.26446916731221
5.78400000000000 -6.34223126068159
5.80800000000000 -6.42062348103489
5.83200000000000 -6.49964815265594
5.85600000000000 -6.57930759636952
5.88000000000000 -6.65960412953095
5.90400000000000 -6.74054006601088
5.92800000000000 -6.82211771618757
5.95200000000000 -6.90433938693030
5.97600000000000 -6.98720738159381
6.00000000000000 -7.07072400000022


==> psi.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.0000206721536000000
0.00800000000000000 0.0000821784576000000
0.0120000000000000 0.000183756441600000
0.0160000000000000 0.000324647321600000
0.0200000000000000 0.000504096000000000
0.0240000000000000 0.000721351065600000
0.0280000000000000 0.000975664793600000
0.0320000000000000 0.00126629314560000
0.0360000000000000 0.00159249576960000
0.0400000000000000 0.00195353600000000
0.0440000000000000 0.00234868085760000
0.0480000000000000 0.00277720104960000
0.0520000000000000 0.00323837096960000
0.0560000000000000 0.00373146869760000
0.0600000000000000 0.00425577600000000
0.0640000000000000 0.00481057832960000
0.0680000000000000 0.00539516482560000
0.0720000000000000 0.00600882831360000
0.0760000000000000 0.00665086530560000
0.0800000000000000 0.00732057600000000
0.0840000000000000 0.00801726428160000
0.0880000000000000 0.00874023772160000
0.0920000000000000 0.00948880757760000
0.0960000000000000 0.0102622887936000
0.100000000000000 0.0110600000000000
0.104000000000000 0.0118812635136000
0.108000000000000 0.0127254053376000
0.112000000000000 0.0135917551616000
0.116000000000000 0.0144796463616000
0.120000000000000 0.0153884160000000
0.124000000000000 0.0163174048256000
0.128000000000000 0.0172659572736000
0.132000000000000 0.0182334214656000
0.136000000000000 0.0192191492096000
0.140000000000000 0.0202224960000000
0.144000000000000 0.0212428210176000
0.148000000000000 0.0222794871296000
0.152000000000000 0.0233318608896000
0.156000000000000 0.0243993125376000
0.160000000000000 0.0254812160000000
0.164000000000000 0.0265769488896000
0.168000000000000 0.0276858925056000
0.172000000000000 0.0288074318336000
0.176000000000000 0.0299409555456000
0.180000000000000 0.0310858560000000
0.184000000000000 0.0322415292416000
0.188000000000000 0.0334073750016000
0.192000000000000 0.0345827966976000
0.196000000000000 0.0357672014336000
0.200000000000000 0.0369600000000000
0.204000000000000 0.0381606068736000
0.208000000000000 0.0393684402176000
0.212000000000000 0.0405829218816000
0.216000000000000 0.0418034774016000
0.220000000000000 0.0430295360000000
0.224000000000000 0.0442605305856000
0.228000000000000 0.0454958977536000
0.232000000000000 0.0467350777856000
0.236000000000000 0.0479775146496000
0.240000000000000 0.0492226560000000
0.244000000000000 0.0504699531776000
0.248000000000000 0.0517188612096000
0.252000000000000 0.0529688388096000
0.256000000000000 0.0542193483776000
0.260000000000000 0.0554698560000000
0.264000000000000 0.0567198314496000
0.268000000000000 0.0579687481856000
0.272000000000000 0.0592160833536000
0.276000000000000 0.0604613177856000
0.280000000000000 0.0617039360000000
0.284000000000000 0.0629434262016000
0.288000000000000 0.0641792802816000
0.292000000000000 0.0654109938176000
0.296000000000000 0.0666380660736000
0.300000000000000 0.0678600000000000
0.304000000000000 0.0690763022336000
0.308000000000000 0.0702864830976000
0.312000000000000 0.0714900566016000
0.316000000000000 0.0726865404416000
0.320000000000000 0.0738754560000000
0.324000000000000 0.0750563283456000
0.328000000000000 0.0762286862336000
0.332000000000000 0.0773920621056000
0.336000000000000 0.0785459920896000
0.340000000000000 0.0796900160000000
0.344000000000000 0.0808236773376000
0.348000000000000 0.0819465232896000
0.352000000000000 0.0830581047296000
0.356000000000000 0.0841579762176000
0.360000000000000 0.0852456960000000
0.364000000000000 0.0863208260096000
0.368000000000000 0.0873829318656000
0.372000000000000 0.0884315828736000
0.376000000000000 0.0894663520256000
0.380000000000000 0.0904868160000000
0.384000000000000 0.0914925551616000
0.388000000000000 0.0924831535616000
0.392000000000000 0.0934581989376000
0.396000000000000 0.0944172827136000
0.400000000000000 0.0953600000000000
0.404000000000000 0.0962859495936000
0.408000000000000 0.0971947339776000
0.412000000000000 0.0980859593216000
0.416000000000000 0.0989592354816000
0.420000000000000 0.0998141760000000
0.424000000000000 0.100650398105600
0.428000000000000 0.101467522713600
0.432000000000000 0.102265174425600
0.436000000000000 0.103042981529600
0.440000000000000 0.103800576000000
0.444000000000000 0.104537593497600
0.448000000000000 0.105253673369600
0.452000000000000 0.105948458649600
0.456000000000000 0.106621596057600
0.460000000000000 0.107272736000000
0.464000000000000 0.107901532569600
0.468000000000000 0.108507643545600
0.472000000000000 0.109090730393600
0.476000000000000 0.109650458265600
0.480000000000000 0.110186496000000
0.484000000000000 0.110698516121600
0.488000000000000 0.111186194841600
0.492000000000000 0.111649212057600
0.496000000000000 0.112087251353600
0.500000000000000 0.112500000000000
0.504000000000000 0.112887148953600
0.508000000000000 0.113248392857600
0.512000000000000 0.113583430041600
0.516000000000000 0.113891962521600
0.520000000000000 0.114173696000000
0.524000000000000 0.114428339865600
0.528000000000000 0.114655607193600
0.532000000000000 0.114855214745600
0.536000000000000 0.115026882969600
0.540000000000000 0.115170336000000
0.544000000000000 0.115285301657600
0.548000000000000 0.115371511449600
0.552000000000000 0.115428700569600
0.556000000000000 0.115456607897600
0.560000000000000 0.115454976000000
0.564000000000000 0.115423551129600
0.568000000000000 0.115362083225600
0.572000000000000 0.115270325913600
0.576000000000000 0.115148036505600
0.580000000000000 0.114994976000000
0.584000000000000 0.114810909081600
0.588000000000000 0.114595604121600
0.592000000000000 0.114348833177600
0.596000000000000 0.114070371993600
0.600000000000000 0.113760000000000
0.604000000000000 0.113417500313600
0.608000000000000 0.113042659737600
0.612000000000000 0.112635268761600
0.616000000000000 0.112195121561600
0.620000000000000 0.111722016000000
0.624000000000000 0.111215753625600
0.628000000000000 0.110676139673600
0.632000000000000 0.110102983065600
0.636000000000000 0.109496096409600
0.640000000000000 0.108855296000000
0.644000000000000 0.108180401817600
0.648000000000000 0.107471237529600
0.652000000000000 0.106727630489600
0.656000000000000 0.105949411737600
0.660000000000000 0.105136416000000
0.664000000000000 0.104288481689600
0.668000000000000 0.103405450905600
0.672000000000000 0.102487169433600
0.676000000000000 0.101533486745600
0.680000000000000 0.100544256000000
0.684000000000000 0.0995193340416000
0.688000000000000 0.0984585814016000
0.692000000000000 0.0973618622976000
0.696000000000000 0.0962290446336000
0.700000000000000 0.0950600000000000
0.704000000000000 0.0938546036736000
0.708000000000000 0.0926127346176000
0.712000000000000 0.0913342754816000
0.716000000000000 0.0900191126016000
0.720000000000000 0.0886671360000000
0.724000000000000 0.0872782393856000
0.728000000000000 0.0858523201536000
0.732000000000000 0.0843892793856000
0.736000000000000 0.0828890218496000
0.740000000000000 0.0813514560000000
0.744000000000000 0.0797764939776000
0.748000000000000 0.0781640516096000
0.752000000000000 0.0765140484096000
0.756000000000000 0.0748264075776000
0.760000000000000 0.0731010560000000
0.764000000000000 0.0713379242496000
0.768000000000000 0.0695369465856000
0.772000000000000 0.0676980609536000
0.776000000000000 0.0658212089856000
0.780000000000000 0.0639063360000000
0.784000000000000 0.0619533910016000
0.788000000000000 0.0599623266816000
0.792000000000000 0.0579330994176000
0.796000000000000 0.0558656692736000
0.800000000000000 0.0537600000000000
0.804000000000000 0.0516160590336000
0.808000000000000 0.0494338174976000
0.812000000000000 0.0472132502016000
0.816000000000000 0.0449543356416000
0.820000000000000 0.0426570560000000
0.824000000000000 0.0403213971456000
0.828000000000000 0.0379473486336000
0.832000000000000 0.0355349037056000
0.836000000000000 0.0330840592896000
0.840000000000000 0.0305948160000000
0.844000000000000 0.0280671781376000
0.848000000000000 0.0255011536896000
0.852000000000000 0.0228967543296000
0.856000000000000 0.0202539954176000
0.860000000000000 0.0175728960000000
0.864000000000000 0.0148534788096000
0.868000000000000 0.0120957702656000
0.872000000000000 0.00929980047360000
0.876000000000000 0.00646560322560000
0.880000000000000 0.00359321600000000
0.884000000000000 0.000682679961600000
0.888000000000000 -0.00226596003840000
0.892000000000000 -0.00525265546240000
0.896000000000000 -0.00827735408640000
0.900000000000000 -0.0113400000000000
0.904000000000000 -0.0144405336064000
0.908000000000000 -0.0175788916224000
0.912000000000000 -0.0207550070784000
0.916000000000000 -0.0239688093184000
0.920000000000000 -0.0272202240000000
0.924000000000000 -0.0305091730944000
0.928000000000000 -0.0338355748864000
0.932000000000000 -0.0371993439744000
0.936000000000000 -0.0406003912704000
0.940000000000000 -0.0440386240000000
0.944000000000000 -0.0475139457024000
0.948000000000000 -0.0510262562304000
0.952000000000000 -0.0545754517504000
0.956000000000000 -0.0581614247424000
0.960000000000000 -0.0617840640000000
0.964000000000000 -0.0654432546304000
0.968000000000000 -0.0691388780544000
0.972000000000000 -0.0728708120064000
0.976000000000000 -0.0766389305344000
0.980000000000000 -0.0804431040000000
0.984000000000000 -0.0842831990784000
0.988000000000000 -0.0881590787584000
0.992000000000000 -0.0920706023424000
0.996000000000000 -0.0960176254464000
1.00000000000000 -0.100000000000000


==> psitilde.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.0000114579702324477
0.00800000000000000 0.0000456237742962884
0.0120000000000000 0.000102185252241269
0.0160000000000000 0.000180830244117137
0.0200000000000000 0.000281246589973638
0.0240000000000000 0.000403122129860520
0.0280000000000000 0.000546144703827529
0.0320000000000000 0.000710002151924414
0.0360000000000000 0.000894382314200917
0.0400000000000000 0.00109897303070679
0.0440000000000000 0.00132346214149178
0.0480000000000000 0.00156753748660562
0.0520000000000000 0.00183088690609808
0.0560000000000000 0.00211319824001890
0.0600000000000000 0.00241415932841781
0.0640000000000000 0.00273345801134457
0.0680000000000000 0.00307078212884893
0.0720000000000000 0.00342581952098063
0.0760000000000000 0.00379825802778942
0.0800000000000000 0.00418778548932504
0.0840000000000000 0.00459408974563726
0.0880000000000000 0.00501685863677578
0.0920000000000000 0.00545578000279041
0.0960000000000000 0.00591054168373084
0.100000000000000 0.00638083151964686
0.104000000000000 0.00686633735058819
0.108000000000000 0.00736674701660457
0.112000000000000 0.00788174835774577
0.116000000000000 0.00841102921406153
0.120000000000000 0.00895427742560160
0.124000000000000 0.00951118083241571
0.128000000000000 0.0100814272745536
0.132000000000000 0.0106647045920651
0.136000000000000 0.0112607006249998
0.140000000000000 0.0118691032134076
0.144000000000000 0.0124896001973382
0.148000000000000 0.0131218794168413
0.152000000000000 0.0137656287119667
0.156000000000000 0.0144205359227641
0.160000000000000 0.0150862888892833
0.164000000000000 0.0157625754515740
0.168000000000000 0.0164490834496859
0.172000000000000 0.0171455007236689
0.176000000000000 0.0178515151135727
0.180000000000000 0.0185668144594469
0.184000000000000 0.0192910866013414
0.188000000000000 0.0200240193793060
0.192000000000000 0.0207653006333902
0.196000000000000 0.0215146182036439
0.200000000000000 0.0222716599301169
0.204000000000000 0.0230361136528589
0.208000000000000 0.0238076672119196
0.212000000000000 0.0245860084473487
0.216000000000000 0.0253708251991962
0.220000000000000 0.0261618053075116
0.224000000000000 0.0269586366123447
0.228000000000000 0.0277610069537453
0.232000000000000 0.0285686041717630
0.236000000000000 0.0293811161064478
0.240000000000000 0.0301982305978493
0.244000000000000 0.0310196354860173
0.248000000000000 0.0318450186110014
0.252000000000000 0.0326740678128514
0.256000000000000 0.0335064709316172
0.260000000000000 0.0343419158073484
0.264000000000000 0.0351800902800949
0.268000000000000 0.0360206821899063
0.272000000000000 0.0368633793768323
0.276000000000000 0.0377078696809227
0.280000000000000 0.0385538409422273
0.284000000000000 0.0394009810007959
0.288000000000000 0.0402489776966782
0.292000000000000 0.0410975188699237
0.296000000000000 0.0419462923605826
0.300000000000000 0.0427949860087043
0.304000000000000 0.0436432876543387
0.308000000000000 0.0444908851375355
0.312000000000000 0.0453374662983445
0.316000000000000 0.0461827189768154
0.320000000000000 0.0470263310129977
0.324000000000000 0.0478679902469417
0.328000000000000 0.0487073845186967
0.332000000000000 0.0495442016683126
0.336000000000000 0.0503781295358392
0.340000000000000 0.0512088559613261
0.344000000000000 0.0520360687848231
0.348000000000000 0.0528594558463801
0.352000000000000 0.0536787049860466
0.356000000000000 0.0544935040438725
0.360000000000000 0.0553035408599076
0.364000000000000 0.0561085032742014
0.368000000000000 0.0569080791268039
0.372000000000000 0.0577019562577648
0.376000000000000 0.0584898225071337
0.380000000000000 0.0592713657149606
0.384000000000000 0.0600462737212948
0.388000000000000 0.0608142343661867
0.392000000000000 0.0615749354896853
0.396000000000000 0.0623280649318411
0.400000000000000 0.0630733105327034
0.404000000000000 0.0638103601323219
0.408000000000000 0.0645389015707467
0.412000000000000 0.0652586226880271
0.416000000000000 0.0659692113242131
0.420000000000000 0.0666703553193544
0.424000000000000 0.0673617425135010
0.428000000000000 0.0680430607467021
0.432000000000000 0.0687139978590080
0.436000000000000 0.0693742416904680
0.440000000000000 0.0700234800811320
0.444000000000000 0.0706614008710501
0.448000000000000 0.0712876919002715
0.452000000000000 0.0719020410088462
0.456000000000000 0.0725041360368242
0.460000000000000 0.0730936648242548
0.464000000000000 0.0736703152111878
0.468000000000000 0.0742337750376734
0.472000000000000 0.0747837321437607
0.476000000000000 0.0753198743694999
0.480000000000000 0.0758418895549406
0.484000000000000 0.0763494655401326
0.488000000000000 0.0768422901651257
0.492000000000000 0.0773200512699693
0.496000000000000 0.0777824366947136
0.500000000000000 0.0782291342794081
0.504000000000000 0.0786598318641026
0.508000000000000 0.0790742172888468
0.512000000000000 0.0794719783936909
0.516000000000000 0.0798528030186837
0.520000000000000 0.0802163790038757
0.524000000000000 0.0805623941893164
0.528000000000000 0.0808905364150558
0.532000000000000 0.0812004935211431
0.536000000000000 0.0814919533476284
0.540000000000000 0.0817646037345616
0.544000000000000 0.0820181325219923
0.548000000000000 0.0822522275499701
0.552000000000000 0.0824665766585447
0.556000000000000 0.0826608676877661
0.560000000000000 0.0828347884776843
0.564000000000000 0.0829880268683483
0.568000000000000 0.0831202706998085
0.572000000000000 0.0832312078121142
0.576000000000000 0.0833205260453155
0.580000000000000 0.0833879132394619
0.584000000000000 0.0834330572346031
0.588000000000000 0.0834556458707894
0.592000000000000 0.0834553669880695
0.596000000000000 0.0834319084264945
0.600000000000000 0.0833849580261130
0.604000000000000 0.0833142036269752
0.608000000000000 0.0832193330691311
0.612000000000000 0.0831000341926297
0.616000000000000 0.0829559948375214
0.620000000000000 0.0827869028438557
0.624000000000000 0.0825924460516826
0.628000000000000 0.0823723123010516
0.632000000000000 0.0821261894320127
0.636000000000000 0.0818537652846149
0.640000000000000 0.0815547276989087
0.644000000000000 0.0812287645149439
0.648000000000000 0.0808755635727697
0.652000000000000 0.0804948127124364
0.656000000000000 0.0800861997739934
0.660000000000000 0.0796494125974905
0.664000000000000 0.0791841390229773
0.668000000000000 0.0786900668905040
0.672000000000000 0.0781668840401200
0.676000000000000 0.0776142783118747
0.680000000000000 0.0770319375458184
0.684000000000000 0.0764195495820010
0.688000000000000 0.0757768022604719
0.692000000000000 0.0751033834212806
0.696000000000000 0.0743989809044778
0.700000000000000 0.0736632825501122
0.704000000000000 0.0728959761982337
0.708000000000000 0.0720967496888925
0.712000000000000 0.0712652908621383
0.716000000000000 0.0704012875580204
0.720000000000000 0.0695044276165890
0.724000000000000 0.0685743988778937
0.728000000000000 0.0676108891819840
0.732000000000000 0.0666135863689101
0.736000000000000 0.0655821782787216
0.740000000000000 0.0645163527514678
0.744000000000000 0.0634157976271987
0.748000000000000 0.0622802007459649
0.752000000000000 0.0611092499478147
0.756000000000000 0.0599026330727992
0.760000000000000 0.0586600379609670
0.764000000000000 0.0573811524523684
0.768000000000000 0.0560656643870534
0.772000000000000 0.0547132616050712
0.776000000000000 0.0533236319464718
0.780000000000000 0.0518964632513048
0.784000000000000 0.0504314433596200
0.788000000000000 0.0489282601114673
0.792000000000000 0.0473866013468967
0.796000000000000 0.0458061549059574
0.800000000000000 0.0441866086286993
0.804000000000000 0.0425276503551726
0.808000000000000 0.0408289679254259
0.812000000000000 0.0390902491795104
0.816000000000000 0.0373111819574750
0.820000000000000 0.0354914540993694
0.824000000000000 0.0336307534452438
0.828000000000000 0.0317287678351474
0.832000000000000 0.0297851851091304
0.836000000000000 0.0277996931072424
0.840000000000000 0.0257719796695330
0.844000000000000 0.0237017326360522
0.848000000000000 0.0215886398468497
0.852000000000000 0.0194323891419750
0.856000000000000 0.0172326683614779
0.860000000000000 0.0149891653454086
0.864000000000000 0.0127015679338165
0.868000000000000 0.0103695639667514
0.872000000000000 0.00799284128426270
0.876000000000000 0.00557108772640058
0.880000000000000 0.00310399113321469
0.884000000000000 0.000591239344754690
0.888000000000000 -0.00196747979892975
0.892000000000000 -0.00457247845778830
0.896000000000000 -0.00722406879177195
0.900000000000000 -0.00992256296083061
0.904000000000000 -0.0126682731249146
0.908000000000000 -0.0154615114439742
0.912000000000000 -0.0183025900779594
0.916000000000000 -0.0211918211868212
0.920000000000000 -0.0241295169305087
0.924000000000000 -0.0271159894689732
0.928000000000000 -0.0301515509621644
0.932000000000000 -0.0332365135700328
0.936000000000000 -0.0363711894525283
0.940000000000000 -0.0395558907696014
0.944000000000000 -0.0427909296812028
0.948000000000000 -0.0460766183472818
0.952000000000000 -0.0494132689277893
0.956000000000000 -0.0528011935826755
0.960000000000000 -0.0562407044718902
0.964000000000000 -0.0597321137553848
0.968000000000000 -0.0632757335931082
0.972000000000000 -0.0668718761450111
0.976000000000000 -0.0705208535710442
0.980000000000000 -0.0742229780311572
0.984000000000000 -0.0779785616853006
0.988000000000000 -0.0817879166934250
0.992000000000000 -0.0856513552154803
0.996000000000000 -0.0895691894114159
1.00000000000000 -0.0935417314411837


==> re0.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 -7.99942584320000e-6
0.00800000000000000 -0.0000319908429824000
0.0120000000000000 -0.0000719537918976000
0.0160000000000000 -0.000127854431436800
0.0200000000000000 -0.000199645760000000
0.0240000000000000 -0.000287267836723200
0.0280000000000000 -0.000390648002662400
0.0320000000000000 -0.000509701101977600
0.0360000000000000 -0.000644329703116800
0.0400000000000000 -0.000794424320000000
0.0440000000000000 -0.000959863633203200
0.0480000000000000 -0.00114051471114240
0.0520000000000000 -0.00133623323125760
0.0560000000000000 -0.00154686370119680
0.0600000000000000 -0.00177223968000000
0.0640000000000000 -0.00201218399928320
0.0680000000000000 -0.00226650898442240
0.0720000000000000 -0.00253501667573760
0.0760000000000000 -0.00281749904967680
0.0800000000000000 -0.00311373824000000
0.0840000000000000 -0.00342350675896320
0.0880000000000000 -0.00374656771850240
0.0920000000000000 -0.00408267505141760
0.0960000000000000 -0.00443157373255680
0.100000000000000 -0.00479300000000000
0.104000000000000 -0.00516668157624320
0.108000000000000 -0.00555233788938240
0.112000000000000 -0.00594968029429760
0.116000000000000 -0.00635841229383680
0.120000000000000 -0.00677822976000000
0.124000000000000 -0.00720882115512320
0.128000000000000 -0.00764986775306240
0.132000000000000 -0.00810104386037760
0.136000000000000 -0.00856201703751680
0.140000000000000 -0.00903244832000000
0.144000000000000 -0.00951199243960320
0.148000000000000 -0.0100002980455424
0.152000000000000 -0.0104970079256576
0.156000000000000 -0.0110017592275968
0.160000000000000 -0.0115141836800000
0.164000000000000 -0.0120339078136832
0.168000000000000 -0.0125605531828224
0.172000000000000 -0.0130937365861376
0.176000000000000 -0.0136330702880768
0.180000000000000 -0.0141781622400000
0.184000000000000 -0.0147286163013632
0.188000000000000 -0.0152840324609024
0.192000000000000 -0.0158440070578176
0.196000000000000 -0.0164081330029568
0.200000000000000 -0.0169760000000000
0.204000000000000 -0.0175471947666432
0.208000000000000 -0.0181213012557824
0.212000000000000 -0.0186979008766976
0.216000000000000 -0.0192765727162368
0.220000000000000 -0.0198568937600000
0.224000000000000 -0.0204384391135232
0.228000000000000 -0.0210207822234624
0.232000000000000 -0.0216034950987776
0.236000000000000 -0.0221861485319168
0.240000000000000 -0.0227683123200000
0.244000000000000 -0.0233495554860032
0.248000000000000 -0.0239294464999424
0.252000000000000 -0.0245075535000576
0.256000000000000 -0.0250834445139968
0.260000000000000 -0.0256566876800000
0.264000000000000 -0.0262268514680832
0.268000000000000 -0.0267935049012224
0.272000000000000 -0.0273562177765376
0.276000000000000 -0.0279145608864768
0.280000000000000 -0.0284681062400000
0.284000000000000 -0.0290164272837632
0.288000000000000 -0.0295590991233024
0.292000000000000 -0.0300956987442176
0.296000000000000 -0.0306258052333568
0.300000000000000 -0.0311490000000000
0.304000000000000 -0.0316648669970432
0.308000000000000 -0.0321729929421824
0.312000000000000 -0.0326729675390976
0.316000000000000 -0.0331643836986368
0.320000000000000 -0.0336468377600000
0.324000000000000 -0.0341199297119232
0.328000000000000 -0.0345832634138624
0.332000000000000 -0.0350364468171776
0.336000000000000 -0.0354790921863168
0.340000000000000 -0.0359108163200000
0.344000000000000 -0.0363312407724032
0.348000000000000 -0.0367399920743424
0.352000000000000 -0.0371367019544576
0.356000000000000 -0.0375210075603968
0.360000000000000 -0.0378925516800000
0.364000000000000 -0.0382509829624832
0.368000000000000 -0.0385959561396224
0.372000000000000 -0.0389271322469376
0.376000000000000 -0.0392441788448768
0.380000000000000 -0.0395467702400000
0.384000000000000 -0.0398345877061632
0.388000000000000 -0.0401073197057024
0.392000000000000 -0.0403646621106176
0.396000000000000 -0.0406063184237568
0.400000000000000 -0.0408320000000000
0.404000000000000 -0.0410414262674432
0.408000000000000 -0.0412343249485824
0.412000000000000 -0.0414104322814976
0.416000000000000 -0.0415694932410368
0.420000000000000 -0.0417112617600000
0.424000000000000 -0.0418355009503232
0.428000000000000 -0.0419419833242624
0.432000000000000 -0.0420304910155776
0.436000000000000 -0.0421008160007168
0.440000000000000 -0.0421527603200000
0.444000000000000 -0.0421861362988032
0.448000000000000 -0.0422007667687424
0.452000000000000 -0.0421964852888576
0.456000000000000 -0.0421731363667968
0.460000000000000 -0.0421305756800000
0.464000000000000 -0.0420686702968832
0.468000000000000 -0.0419872988980224
0.472000000000000 -0.0418863519973376
0.476000000000000 -0.0417657321632768
0.480000000000000 -0.0416253542400000
0.484000000000000 -0.0414651455685632
0.488000000000000 -0.0412850462081024
0.492000000000000 -0.0410850091570176
0.496000000000000 -0.0408650005741568
0.500000000000000 -0.0406250000000000
0.504000000000000 -0.0403650005778432
0.508000000000000 -0.0400850092749824
0.512000000000000 -0.0397850471038976
0.516000000000000 -0.0394651493434368
0.520000000000000 -0.0391253657600000
0.524000000000000 -0.0387657608287232
0.528000000000000 -0.0383864139546624
0.532000000000000 -0.0379874196939776
0.536000000000000 -0.0375688879751168
0.540000000000000 -0.0371309443200000
0.544000000000000 -0.0366737300652032
0.548000000000000 -0.0361974025831424
0.552000000000000 -0.0357021355032576
0.556000000000000 -0.0351881189331968
0.560000000000000 -0.0346555596800000
0.564000000000000 -0.0341046814712832
0.568000000000000 -0.0335357251764224
0.572000000000000 -0.0329489490277376
0.576000000000000 -0.0323446288416768
0.580000000000000 -0.0317230582400000
0.584000000000000 -0.0310845488709632
0.588000000000000 -0.0304294306305024
0.592000000000000 -0.0297580518834176
0.596000000000000 -0.0290707796845568
0.600000000000000 -0.0283680000000000
0.604000000000000 -0.0276501179282432
0.608000000000000 -0.0269175579213824
0.612000000000000 -0.0261707640062976
0.616000000000000 -0.0254102000058368
0.620000000000000 -0.0246363497600000
0.624000000000000 -0.0238497173471232
0.628000000000000 -0.0230508273050624
0.632000000000000 -0.0222402248523776
0.636000000000000 -0.0214184761095168
0.640000000000000 -0.0205861683200000
0.644000000000000 -0.0197439100716032
0.648000000000000 -0.0188923315175424
0.652000000000000 -0.0180320845976576
0.656000000000000 -0.0171638432595968
0.660000000000000 -0.0162883036800000
0.664000000000000 -0.0154061844856832
0.668000000000000 -0.0145182269748224
0.672000000000000 -0.0136251953381376
0.676000000000000 -0.0127278768800768
0.680000000000000 -0.0118270822400000
0.684000000000000 -0.0109236456133632
0.688000000000000 -0.0100184249729024
0.692000000000000 -0.00911230228981760
0.696000000000000 -0.00820618375495680
0.700000000000000 -0.00730100000000000
0.704000000000000 -0.00639770631864320
0.708000000000000 -0.00549728288778240
0.712000000000000 -0.00460073498869760
0.716000000000000 -0.00370909322823680
0.720000000000000 -0.00282341376000000
0.724000000000000 -0.00194477850552320
0.728000000000000 -0.00107429537546240
0.732000000000000 0
0.736000000000000 0.000637651596083200
0.740000000000000 0.00147676768000000
0.744000000000000 0.00230303568199680
0.748000000000000 0.00311521442805760
0.752000000000000 0.00391203542794240
0.756000000000000 0.00469220265400320
0.760000000000000 0.00545439232000000
0.764000000000000 0.00619725265991680
0.768000000000000 0.00691940370677760
0.772000000000000 0.00761943707146240
0.776000000000000 0.00829591572152320
0.780000000000000 0.00894737376000000
0.784000000000000 0.00957231620423680
0.788000000000000 0.0101692187646976
0.792000000000000 0.0107365276237824
0.796000000000000 0.0112726592146432
0.800000000000000 0.0117760000000000
0.804000000000000 0.0122449062509568
0.808000000000000 0.0126777038258176
0.812000000000000 0.0130726879489024
0.816000000000000 0.0134281229893632
0.820000000000000 0.0137422422400000
0.824000000000000 0.0140132476960768
0.828000000000000 0.0142393098341376
0.832000000000000 0.0144185673908224
0.836000000000000 0.0145491271416832
0.840000000000000 0.0146290636800000
0.844000000000000 0.0146564191955968
0.848000000000000 0.0146292032536576
0.852000000000000 0.0145453925735424
0.856000000000000 0.0144029308076032
0.860000000000000 0.0141997283200000
0.864000000000000 0.0139336619655168
0.868000000000000 0.0136025748683776
0.872000000000000 0.0132042762010624
0.876000000000000 0.0127365409631232
0.880000000000000 0.0121971097600000
0.884000000000000 0.0115836885818368
0.888000000000000 0.0108939485822976
0.892000000000000 0.0101255258573824
0.896000000000000 0.00927602122424320
0.900000000000000 0.00834300000000000
0.904000000000000 0.00732399178055680
0.908000000000000 0.00621649021941760
0.912000000000000 0.00501795280650240
0.916000000000000 0.00372580064696320
0.920000000000000 0.00233741824000000
0.924000000000000 0.000850153257676800
0.926 0
0.928000000000000 -0.000738683676262400
0.932000000000000 -0.00243181920757760
0.936000000000000 -0.00423201747271680
0.940000000000000 -0.00614208032000000
0.944000000000000 -0.00816484753080320
0.948000000000000 -0.0103031970407424
0.952000000000000 -0.0125600451608576
0.956000000000000 -0.0149383467987968
0.960000000000000 -0.0174410956800000
0.964000000000000 -0.0200713245688832
0.968000000000000 -0.0228321054900224
0.972000000000000 -0.0257265499493376
0.976000000000000 -0.0287578091552768
0.980000000000000 -0.0319290742400000
0.984000000000000 -0.0352435764805632
0.988000000000000 -0.0387045875201024
0.992000000000000 -0.0423154195890176
0.996000000000000 -0.0460794257261568
1.00000000000000 -0.0500000000000000


==> re1.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.0000718405741568000
0.00800000000000000 0.000127369157017600
0.0120000000000000 0.000166606208102400
0.0160000000000000 0.000189585568563200
0.0200000000000000 0.000196354240000000
0.0240000000000000 0.000186972163276800
0.0280000000000000 0.000161511997337600
0.0320000000000000 0.000120058898022400
0.0360000000000000 0.0000627102968832000
0.0400000000000000 0
0.0440000000000000 -0.0000992236332032000
0.0480000000000000 -0.000203554711142400
0.0520000000000000 -0.000323273231257600
0.0560000000000000 -0.000458223701196800
0.0600000000000000 -0.000608239680000000
0.0640000000000000 -0.000773143999283200
0.0680000000000000 -0.000952748984422400
0.0720000000000000 -0.00114685667573760
0.0760000000000000 -0.00135525904967680
0.0800000000000000 -0.00157773824000000
0.0840000000000000 -0.00181406675896320
0.0880000000000000 -0.00206400771850240
0.0920000000000000 -0.00232731505141760
0.0960000000000000 -0.00260373373255680
0.100000000000000 -0.00289300000000000
0.104000000000000 -0.00319484157624320
0.108000000000000 -0.00350897788938240
0.112000000000000 -0.00383512029429760
0.116000000000000 -0.00417297229383680
0.120000000000000 -0.00452222976000000
0.124000000000000 -0.00488258115512320
0.128000000000000 -0.00525370775306240
0.132000000000000 -0.00563528386037760
0.136000000000000 -0.00602697703751680
0.140000000000000 -0.00642844832000000
0.144000000000000 -0.00683935243960320
0.148000000000000 -0.00725933804554240
0.152000000000000 -0.00768804792565760
0.156000000000000 -0.00812511922759680
0.160000000000000 -0.00857018368000000
0.164000000000000 -0.00902286781368320
0.168000000000000 -0.00948279318282240
0.172000000000000 -0.00994957658613760
0.176000000000000 -0.0104228302880768
0.180000000000000 -0.0109021622400000
0.184000000000000 -0.0113871763013632
0.188000000000000 -0.0118774724609024
0.192000000000000 -0.0123726470578176
0.196000000000000 -0.0128722930029568
0.200000000000000 -0.0133760000000000
0.204000000000000 -0.0138833547666432
0.208000000000000 -0.0143939412557824
0.212000000000000 -0.0149073408766976
0.216000000000000 -0.0154231327162368
0.220000000000000 -0.0159408937600000
0.224000000000000 -0.0164601991135232
0.228000000000000 -0.0169806222234624
0.232000000000000 -0.0175017350987776
0.236000000000000 -0.0180231085319168
0.240000000000000 -0.0185443123200000
0.244000000000000 -0.0190649154860032
0.248000000000000 -0.0195844864999424
0.252000000000000 -0.0201025935000576
0.256000000000000 -0.0206188045139968
0.260000000000000 -0.0211326876800000
0.264000000000000 -0.0216438114680832
0.268000000000000 -0.0221517449012224
0.272000000000000 -0.0226560577765376
0.276000000000000 -0.0231563208864768
0.280000000000000 -0.0236521062400000
0.284000000000000 -0.0241429872837632
0.288000000000000 -0.0246285391233024
0.292000000000000 -0.0251083387442176
0.296000000000000 -0.0255819652333568
0.300000000000000 -0.0260490000000000
0.304000000000000 -0.0265090269970432
0.308000000000000 -0.0269616329421824
0.312000000000000 -0.0274064075390976
0.316000000000000 -0.0278429436986368
0.320000000000000 -0.0282708377600000
0.324000000000000 -0.0286896897119232
0.328000000000000 -0.0290991034138624
0.332000000000000 -0.0294986868171776
0.336000000000000 -0.0298880521863168
0.340000000000000 -0.0302668163200000
0.344000000000000 -0.0306346007724032
0.348000000000000 -0.0309910320743424
0.352000000000000 -0.0313357419544576
0.356000000000000 -0.0316683675603968
0.360000000000000 -0.0319885516800000
0.364000000000000 -0.0322959429624832
0.368000000000000 -0.0325901961396224
0.372000000000000 -0.0328709722469376
0.376000000000000 -0.0331379388448768
0.380000000000000 -0.0333907702400000
0.384000000000000 -0.0336291477061632
0.388000000000000 -0.0338527597057024
0.392000000000000 -0.0340613021106176
0.396000000000000 -0.0342544784237568
0.400000000000000 -0.0344320000000000
0.404000000000000 -0.0345935862674432
0.408000000000000 -0.0347389649485824
0.412000000000000 -0.0348678722814976
0.416000000000000 -0.0349800532410368
0.420000000000000 -0.0350752617600000
0.424000000000000 -0.0351532609503232
0.428000000000000 -0.0352138233242624
0.432000000000000 -0.0352567310155776
0.436000000000000 -0.0352817760007168
0.440000000000000 -0.0352887603200000
0.444000000000000 -0.0352774962988032
0.448000000000000 -0.0352478067687424
0.452000000000000 -0.0351995252888576
0.456000000000000 -0.0351324963667968
0.460000000000000 -0.0350465756800000
0.464000000000000 -0.0349416302968832
0.468000000000000 -0.0348175388980224
0.472000000000000 -0.0346741919973376
0.476000000000000 -0.0345114921632768
0.480000000000000 -0.0343293542400000
0.484000000000000 -0.0341277055685632
0.488000000000000 -0.0339064862081024
0.492000000000000 -0.0336656491570176
0.496000000000000 -0.0334051605741568
0.500000000000000 -0.0331250000000000
0.504000000000000 -0.0328251605778432
0.508000000000000 -0.0325056492749824
0.512000000000000 -0.0321664871038976
0.516000000000000 -0.0318077093434368
0.520000000000000 -0.0314293657600000
0.524000000000000 -0.0310315208287232
0.528000000000000 -0.0306142539546624
0.532000000000000 -0.0301776596939776
0.536000000000000 -0.0297218479751168
0.540000000000000 -0.0292469443200000
0.544000000000000 -0.0287530900652032
0.548000000000000 -0.0282404425831424
0.552000000000000 -0.0277091755032576
0.556000000000000 -0.0271594789331968
0.560000000000000 -0.0265915596800000
0.564000000000000 -0.0260056414712832
0.568000000000000 -0.0254019651764224
0.572000000000000 -0.0247807890277376
0.576000000000000 -0.0241423888416768
0.580000000000000 -0.0234870582400000
0.584000000000000 -0.0228151088709632
0.588000000000000 -0.0221268706305024
0.592000000000000 -0.0214226918834176
0.596000000000000 -0.0207029396845568
0.600000000000000 -0.0199680000000000
0.604000000000000 -0.0192182779282432
0.608000000000000 -0.0184541979213824
0.612000000000000 -0.0176762040062976
0.616000000000000 -0.0168847600058368
0.620000000000000 -0.0160803497600000
0.624000000000000 -0.0152634773471232
0.628000000000000 -0.0144346673050624
0.632000000000000 -0.0135944648523776
0.636000000000000 -0.0127434361095168
0.640000000000000 -0.0118821683200000
0.644000000000000 -0.0110112700716032
0.648000000000000 -0.0101313715175424
0.652000000000000 -0.00924312459765760
0.656000000000000 -0.00834720325959680
0.660000000000000 -0.00744430368000000
0.664000000000000 -0.00653514448568320
0.668000000000000 -0.00562046697482240
0.672000000000000 -0.00470103533813760
0.676000000000000 -0.00377763688007680
0.680000000000000 -0.00285108224000000
0.684000000000000 -0.00192220561336320
0.688000000000000 -0.000991864972902400
0.692000000000000 0
0.696000000000000 0.000869656245043200
0.700000000000000 0.00179900000000000
0.704000000000000 0.00272613368135680
0.708000000000000 0.00365007711221760
0.712000000000000 0.00456982501130240
0.716000000000000 0.00548434677176320
0.720000000000000 0.00639258624000000
0.724000000000000 0.00729346149447680
0.728000000000000 0.00818586462453760
0.732000000000000 0.00906866150922240
0.736000000000000 0.00994069159608320
0.740000000000000 0.0108007676800000
0.744000000000000 0.0116476756819968
0.748000000000000 0.0124801744280576
0.752000000000000 0.0132969954279424
0.756000000000000 0.0140968426540032
0.760000000000000 0.0148783923200000
0.764000000000000 0.0156402926599168
0.768000000000000 0.0163811637067776
0.772000000000000 0.0170995970714624
0.776000000000000 0.0177941557215232
0.780000000000000 0.0184633737600000
0.784000000000000 0.0191057562042368
0.788000000000000 0.0197197787646976
0.792000000000000 0.0203038876237824
0.796000000000000 0.0208564992146432
0.800000000000000 0.0213760000000000
0.804000000000000 0.0218607462509568
0.808000000000000 0.0223090638258176
0.812000000000000 0.0227192479489024
0.816000000000000 0.0230895629893632
0.820000000000000 0.0234182422400000
0.824000000000000 0.0237034876960768
0.828000000000000 0.0239434698341376
0.832000000000000 0.0241363273908224
0.836000000000000 0.0242801671416832
0.840000000000000 0.0243730636800000
0.844000000000000 0.0244130591955968
0.848000000000000 0.0243981632536576
0.852000000000000 0.0243263525735424
0.856000000000000 0.0241955708076032
0.860000000000000 0.0240037283200000
0.864000000000000 0.0237487019655168
0.868000000000000 0.0234283348683776
0.872000000000000 0.0230404362010624
0.876000000000000 0.0225827809631232
0.880000000000000 0.0220531097600000
0.884000000000000 0.0214491285818368
0.888000000000000 0.0207685085822976
0.892000000000000 0.0200088858573824
0.896000000000000 0.0191678612242432
0.900000000000000 0.0182430000000000
0.904000000000000 0.0172318317805568
0.908000000000000 0.0161318502194176
0.912000000000000 0.0149405128065024
0.916000000000000 0.0136552406469632
0.920000000000000 0.0122734182400000
0.924000000000000 0.0107923932576768
0.928000000000000 0.00920947632373760
0.932000000000000 0.00752194079242240
0.936000000000000 0.00572702252728320
0.940000000000000 0.00382191968000000
0.944000000000000 0.00180379246919680
0.948000000000000 0
0.952000000000000 -0.00258308516085760
0.956000000000000 -0.00495770679879680
0.960000000000000 -0.00745709568000000
0.964000000000000 -0.0100842845688832
0.968000000000000 -0.0128423454900224
0.972000000000000 -0.0157343899493376
0.976000000000000 -0.0187635691552768
0.980000000000000 -0.0219330742400000
0.984000000000000 -0.0252461364805632
0.988000000000000 -0.0287060275201024
0.992000000000000 -0.0323160595890176
0.996000000000000 -0.0360795857261568
1.00000000000000 -0.0400000000000000


==> re2.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.000151680574156800
0.00800000000000000 0.000286729157017600
0.0120000000000000 0.000405166208102400
0.0160000000000000 0.000507025568563200
0.0200000000000000 0.000592354240000000
0.0240000000000000 0.000661212163276800
0.0280000000000000 0.000713671997337600
0.0320000000000000 0.000749818898022400
0.0360000000000000 0.000769750296883200
0.0400000000000000 0.000773575680000000
0.0440000000000000 0.000761416366796800
0.0480000000000000 0.000733405288857600
0.0520000000000000 0.000689686768742400
0.0560000000000000 0.000630416298803200
0.0600000000000000 0.000555760320000000
0.0640000000000000 0.000465896000716800
0.0680000000000000 0.000361011015577600
0.0720000000000000 0.000241303324262400
0.0760000000000000 0.000106980950323200
0.0800000000000000 0.000
0.0840000000000000 -0.000204626758963200
0.0880000000000000 -0.000381447718502400
0.0920000000000000 -0.000571955051417600
0.0960000000000000 -0.000775893732556800
0.100000000000000 -0.000993000000000000
0.104000000000000 -0.00122300157624320
0.108000000000000 -0.00146561788938240
0.112000000000000 -0.00172056029429760
0.116000000000000 -0.00198753229383680
0.120000000000000 -0.00226622976000000
0.124000000000000 -0.00255634115512320
0.128000000000000 -0.00285754775306240
0.132000000000000 -0.00316952386037760
0.136000000000000 -0.00349193703751680
0.140000000000000 -0.00382444832000000
0.144000000000000 -0.00416671243960320
0.148000000000000 -0.00451837804554240
0.152000000000000 -0.00487908792565760
0.156000000000000 -0.00524847922759680
0.160000000000000 -0.00562618368000000
0.164000000000000 -0.00601182781368320
0.168000000000000 -0.00640503318282240
0.172000000000000 -0.00680541658613760
0.176000000000000 -0.00721259028807680
0.180000000000000 -0.00762616224000000
0.184000000000000 -0.00804573630136320
0.188000000000000 -0.00847091246090240
0.192000000000000 -0.00890128705781760
0.196000000000000 -0.00933645300295680
0.200000000000000 -0.00977600000000000
0.204000000000000 -0.0102195147666432
0.208000000000000 -0.0106665812557824
0.212000000000000 -0.0111167808766976
0.216000000000000 -0.0115696927162368
0.220000000000000 -0.0120248937600000
0.224000000000000 -0.0124819591135232
0.228000000000000 -0.0129404622234624
0.232000000000000 -0.0133999750987776
0.236000000000000 -0.0138600685319168
0.240000000000000 -0.0143203123200000
0.244000000000000 -0.0147802754860032
0.248000000000000 -0.0152395264999424
0.252000000000000 -0.0156976335000576
0.256000000000000 -0.0161541645139968
0.260000000000000 -0.0166086876800000
0.264000000000000 -0.0170607714680832
0.268000000000000 -0.0175099849012224
0.272000000000000 -0.0179558977765376
0.276000000000000 -0.0183980808864768
0.280000000000000 -0.0188361062400000
0.284000000000000 -0.0192695472837632
0.288000000000000 -0.0196979791233024
0.292000000000000 -0.0201209787442176
0.296000000000000 -0.0205381252333568
0.300000000000000 -0.0209490000000000
0.304000000000000 -0.0213531869970432
0.308000000000000 -0.0217502729421824
0.312000000000000 -0.0221398475390976
0.316000000000000 -0.0225215036986368
0.320000000000000 -0.0228948377600000
0.324000000000000 -0.0232594497119232
0.328000000000000 -0.0236149434138624
0.332000000000000 -0.0239609268171776
0.336000000000000 -0.0242970121863168
0.340000000000000 -0.0246228163200000
0.344000000000000 -0.0249379607724032
0.348000000000000 -0.0252420720743424
0.352000000000000 -0.0255347819544576
0.356000000000000 -0.0258157275603968
0.360000000000000 -0.0260845516800000
0.364000000000000 -0.0263409029624832
0.368000000000000 -0.0265844361396224
0.372000000000000 -0.0268148122469376
0.376000000000000 -0.0270316988448768
0.380000000000000 -0.0272347702400000
0.384000000000000 -0.0274237077061632
0.388000000000000 -0.0275981997057024
0.392000000000000 -0.0277579421106176
0.396000000000000 -0.0279026384237568
0.400000000000000 -0.0280320000000000
0.404000000000000 -0.0281457462674432
0.408000000000000 -0.0282436049485824
0.412000000000000 -0.0283253122814976
0.416000000000000 -0.0283906132410368
0.420000000000000 -0.0284392617600000
0.424000000000000 -0.0284710209503232
0.428000000000000 -0.0284856633242624
0.432000000000000 -0.0284829710155776
0.436000000000000 -0.0284627360007168
0.440000000000000 -0.0284247603200000
0.444000000000000 -0.0283688562988032
0.448000000000000 -0.0282948467687424
0.452000000000000 -0.0282025652888576
0.456000000000000 -0.0280918563667968
0.460000000000000 -0.0279625756800000
0.464000000000000 -0.0278145902968832
0.468000000000000 -0.0276477788980224
0.472000000000000 -0.0274620319973376
0.476000000000000 -0.0272572521632768
0.480000000000000 -0.0270333542400000
0.484000000000000 -0.0267902655685632
0.488000000000000 -0.0265279262081024
0.492000000000000 -0.0262462891570176
0.496000000000000 -0.0259453205741568
0.500000000000000 -0.0256250000000000
0.504000000000000 -0.0252853205778432
0.508000000000000 -0.0249262892749824
0.512000000000000 -0.0245479271038976
0.516000000000000 -0.0241502693434368
0.520000000000000 -0.0237333657600000
0.524000000000000 -0.0232972808287232
0.528000000000000 -0.0228420939546624
0.532000000000000 -0.0223678996939776
0.536000000000000 -0.0218748079751168
0.540000000000000 -0.0213629443200000
0.544000000000000 -0.0208324500652032
0.548000000000000 -0.0202834825831424
0.552000000000000 -0.0197162155032576
0.556000000000000 -0.0191308389331968
0.560000000000000 -0.0185275596800000
0.564000000000000 -0.0179066014712832
0.568000000000000 -0.0172682051764224
0.572000000000000 -0.0166126290277376
0.576000000000000 -0.0159401488416768
0.580000000000000 -0.0152510582400000
0.584000000000000 -0.0145456688709632
0.588000000000000 -0.0138243106305024
0.592000000000000 -0.0130873318834176
0.596000000000000 -0.0123350996845568
0.600000000000000 -0.0115680000000000
0.604000000000000 -0.0107864379282432
0.608000000000000 -0.00999083792138240
0.612000000000000 -0.00918164400629760
0.616000000000000 -0.00835932000583680
0.620000000000000 -0.00752434976000000
0.624000000000000 -0.00667723734712320
0.628000000000000 -0.00581850730506240
0.632000000000000 -0.00494870485237760
0.636000000000000 -0.00406839610951680
0.640000000000000 -0.00317816832000000
0.644000000000000 -0.00227863007160320
0.648000000000000 -0.00137041151754240
0.652000000000000 0
0.656000000000000 0.000469436740403200
0.660000000000000 0.00139969632000000
0.664000000000000 0.00233589551431680
0.668000000000000 0.00327729302517760
0.672000000000000 0.00422312466186240
0.676000000000000 0.00517260311992320
0.680000000000000 0.00612491776000000
0.684000000000000 0.00707923438663680
0.688000000000000 0.00803469502709760
0.692000000000000 0.00899041771018240
0.696000000000000 0.00994549624504320
0.700000000000000 0.0108990000000000
0.704000000000000 0.0118499736813568
0.708000000000000 0.0127974371122176
0.712000000000000 0.0137403850113024
0.716000000000000 0.0146777867717632
0.720000000000000 0.0156085862400000
0.724000000000000 0.0165317014944768
0.728000000000000 0.0174460246245376
0.732000000000000 0.0183504215092224
0.736000000000000 0.0192437315960832
0.740000000000000 0.0201247676800000
0.744000000000000 0.0209923156819968
0.748000000000000 0.0218451344280576
0.752000000000000 0.0226819554279424
0.756000000000000 0.0235014826540032
0.760000000000000 0.0243023923200000
0.764000000000000 0.0250833326599168
0.768000000000000 0.0258429237067776
0.772000000000000 0.0265797570714624
0.776000000000000 0.0272923957215232
0.780000000000000 0.0279793737600000
0.784000000000000 0.0286391962042368
0.788000000000000 0.0292703387646976
0.792000000000000 0.0298712476237824
0.796000000000000 0.0304403392146432
0.800000000000000 0.0309760000000000
0.804000000000000 0.0314765862509568
0.808000000000000 0.0319404238258176
0.812000000000000 0.0323658079489024
0.816000000000000 0.0327510029893632
0.820000000000000 0.0330942422400000
0.824000000000000 0.0333937276960768
0.828000000000000 0.0336476298341376
0.832000000000000 0.0338540873908224
0.836000000000000 0.0340112071416832
0.840000000000000 0.0341170636800000
0.844000000000000 0.0341696991955968
0.848000000000000 0.0341671232536576
0.852000000000000 0.0341073125735424
0.856000000000000 0.0339882108076032
0.860000000000000 0.0338077283200000
0.864000000000000 0.0335637419655168
0.868000000000000 0.0332540948683776
0.872000000000000 0.0328765962010624
0.876000000000000 0.0324290209631232
0.880000000000000 0.0319091097600000
0.884000000000000 0.0313145685818368
0.888000000000000 0.0306430685822976
0.892000000000000 0.0298922458573824
0.896000000000000 0.0290597012242432
0.900000000000000 0.0281430000000000
0.904000000000000 0.0271396717805568
0.908000000000000 0.0260472102194176
0.912000000000000 0.0248630728065024
0.916000000000000 0.0235846806469632
0.920000000000000 0.0222094182400000
0.924000000000000 0.0207346332576768
0.928000000000000 0.0191576363237376
0.932000000000000 0.0174757007924224
0.936000000000000 0.0156860625272832
0.940000000000000 0.0137859196800000
0.944000000000000 0.0117724324691968
0.948000000000000 0.00964272295925760
0.952000000000000 0.00739387483914240
0.956000000000000 0.00502293320120320
0.960000000000000 0.00252690432000000
0.964000000000000 0
0.968000000000000 -0.00285258549002240
0.972000000000000 -0.00574222994933760
0.976000000000000 -0.00876932915527680
0.980000000000000 -0.0119370742400000
0.984000000000000 -0.0152486964805632
0.988000000000000 -0.0187074675201024
0.992000000000000 -0.0223166995890176
0.996000000000000 -0.0260797457261568
1.00000000000000 -0.0300000000000000


==> re3.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.000231520574156800
0.00800000000000000 0.000446089157017600
0.0120000000000000 0.000643726208102400
0.0160000000000000 0.000824465568563200
0.0200000000000000 0.000988354240000000
0.0240000000000000 0.00113545216327680
0.0280000000000000 0.00126583199733760
0.0320000000000000 0.00137957889802240
0.0360000000000000 0.00147679029688320
0.0400000000000000 0.00155757568000000
0.0440000000000000 0.00162205636679680
0.0480000000000000 0.00167036528885760
0.0520000000000000 0.00170264676874240
0.0560000000000000 0.00171905629880320
0.0600000000000000 0.00171976032000000
0.0640000000000000 0.00170493600071680
0.0680000000000000 0.00167477101557760
0.0720000000000000 0.00162946332426240
0.0760000000000000 0.00156922095032320
0.0800000000000000 0.00149426176000000
0.0840000000000000 0.00140481324103680
0.0880000000000000 0.00130111228149760
0.0920000000000000 0.00118340494858240
0.0960000000000000 0.00105194626744320
0.100000000000000 0.000907000000000000
0.104000000000000 0.000748838423756800
0.108000000000000 0.000577742110617600
0.112000000000000 0.000393999705702400
0.116000000000000 0.000197907706163200
0.120000000000000 0
0.124000000000000 -0.000230101155123200
0.128000000000000 -0.000461387753062400
0.132000000000000 -0.000703763860377600
0.136000000000000 -0.000956897037516800
0.140000000000000 -0.00122044832000000
0.144000000000000 -0.00149407243960320
0.148000000000000 -0.00177741804554240
0.152000000000000 -0.00207012792565760
0.156000000000000 -0.00237183922759680
0.160000000000000 -0.00268218368000000
0.164000000000000 -0.00300078781368320
0.168000000000000 -0.00332727318282240
0.172000000000000 -0.00366125658613760
0.176000000000000 -0.00400235028807680
0.180000000000000 -0.00435016224000000
0.184000000000000 -0.00470429630136320
0.188000000000000 -0.00506435246090240
0.192000000000000 -0.00542992705781760
0.196000000000000 -0.00580061300295680
0.200000000000000 -0.00617600000000000
0.204000000000000 -0.00655567476664320
0.208000000000000 -0.00693922125578240
0.212000000000000 -0.00732622087669760
0.216000000000000 -0.00771625271623680
0.220000000000000 -0.00810889376000000
0.224000000000000 -0.00850371911352320
0.228000000000000 -0.00890030222346240
0.232000000000000 -0.00929821509877760
0.236000000000000 -0.00969702853191680
0.240000000000000 -0.0100963123200000
0.244000000000000 -0.0104956354860032
0.248000000000000 -0.0108945664999424
0.252000000000000 -0.0112926735000576
0.256000000000000 -0.0116895245139968
0.260000000000000 -0.0120846876800000
0.264000000000000 -0.0124777314680832
0.268000000000000 -0.0128682249012224
0.272000000000000 -0.0132557377765376
0.276000000000000 -0.0136398408864768
0.280000000000000 -0.0140201062400000
0.284000000000000 -0.0143961072837632
0.288000000000000 -0.0147674191233024
0.292000000000000 -0.0151336187442176
0.296000000000000 -0.0154942852333568
0.300000000000000 -0.0158490000000000
0.304000000000000 -0.0161973469970432
0.308000000000000 -0.0165389129421824
0.312000000000000 -0.0168732875390976
0.316000000000000 -0.0172000636986368
0.320000000000000 -0.0175188377600000
0.324000000000000 -0.0178292097119232
0.328000000000000 -0.0181307834138624
0.332000000000000 -0.0184231668171776
0.336000000000000 -0.0187059721863168
0.340000000000000 -0.0189788163200000
0.344000000000000 -0.0192413207724032
0.348000000000000 -0.0194931120743424
0.352000000000000 -0.0197338219544576
0.356000000000000 -0.0199630875603968
0.360000000000000 -0.0201805516800000
0.364000000000000 -0.0203858629624832
0.368000000000000 -0.0205786761396224
0.372000000000000 -0.0207586522469376
0.376000000000000 -0.0209254588448768
0.380000000000000 -0.0210787702400000
0.384000000000000 -0.0212182677061632
0.388000000000000 -0.0213436397057024
0.392000000000000 -0.0214545821106176
0.396000000000000 -0.0215507984237568
0.400000000000000 -0.0216320000000000
0.404000000000000 -0.0216979062674432
0.408000000000000 -0.0217482449485824
0.412000000000000 -0.0217827522814976
0.416000000000000 -0.0218011732410368
0.420000000000000 -0.0218032617600000
0.424000000000000 -0.0217887809503232
0.428000000000000 -0.0217575033242624
0.432000000000000 -0.0217092110155776
0.436000000000000 -0.0216436960007168
0.440000000000000 -0.0215607603200000
0.444000000000000 -0.0214602162988032
0.448000000000000 -0.0213418867687424
0.452000000000000 -0.0212056052888576
0.456000000000000 -0.0210512163667968
0.460000000000000 -0.0208785756800000
0.464000000000000 -0.0206875502968832
0.468000000000000 -0.0204780188980224
0.472000000000000 -0.0202498719973376
0.476000000000000 -0.0200030121632768
0.480000000000000 -0.0197373542400000
0.484000000000000 -0.0194528255685632
0.488000000000000 -0.0191493662081024
0.492000000000000 -0.0188269291570176
0.496000000000000 -0.0184854805741568
0.500000000000000 -0.0181250000000000
0.504000000000000 -0.0177454805778432
0.508000000000000 -0.0173469292749824
0.512000000000000 -0.0169293671038976
0.516000000000000 -0.0164928293434368
0.520000000000000 -0.0160373657600000
0.524000000000000 -0.0155630408287232
0.528000000000000 -0.0150699339546624
0.532000000000000 -0.0145581396939776
0.536000000000000 -0.0140277679751168
0.540000000000000 -0.0134789443200000
0.544000000000000 -0.0129118100652032
0.548000000000000 -0.0123265225831424
0.552000000000000 -0.0117232555032576
0.556000000000000 -0.0111021989331968
0.560000000000000 -0.0104635596800000
0.564000000000000 -0.00980756147128320
0.568000000000000 -0.00913444517642240
0.572000000000000 -0.00844446902773760
0.576000000000000 -0.00773790884167680
0.580000000000000 -0.00701505824000000
0.584000000000000 -0.00627622887096320
0.588000000000000 -0.00552175063050240
0.592000000000000 -0.00475197188341760
0.596000000000000 -0.00396725968455680
0.600000000000000 -0.00316800000000000
0.604000000000000 -0.00235459792824320
0.608000000000000 -0.00152747792138240
0.612000000000000 -0.000687084006297600
0.616000000000000 0.000
0.620000000000000 0.00103165024000000
0.624000000000000 0.00190900265287680
0.628000000000000 0.00279765269493760
0.632000000000000 0.00369705514762240
0.636000000000000 0.00460664389048320
0.640000000000000 0.00552583168000000
0.644000000000000 0.00645400992839680
0.648000000000000 0.00739054848245760
0.652000000000000 0.00833479540234240
0.656000000000000 0.00928607674040320
0.660000000000000 0.0102436963200000
0.664000000000000 0.0112069355143168
0.668000000000000 0.0121750530251776
0.672000000000000 0.0131472846618624
0.676000000000000 0.0141228431199232
0.680000000000000 0.0151009177600000
0.684000000000000 0.0160806743866368
0.688000000000000 0.0170612550270976
0.692000000000000 0.0180417777101824
0.696000000000000 0.0190213362450432
0.700000000000000 0.0199990000000000
0.704000000000000 0.0209738136813568
0.708000000000000 0.0219447971122176
0.712000000000000 0.0229109450113024
0.716000000000000 0.0238712267717632
0.720000000000000 0.0248245862400000
0.724000000000000 0.0257699414944768
0.728000000000000 0.0267061846245376
0.732000000000000 0.0276321815092224
0.736000000000000 0.0285467715960832
0.740000000000000 0.0294487676800000
0.744000000000000 0.0303369556819968
0.748000000000000 0.0312100944280576
0.752000000000000 0.0320669154279424
0.756000000000000 0.0329061226540032
0.760000000000000 0.0337263923200000
0.764000000000000 0.0345263726599168
0.768000000000000 0.0353046837067776
0.772000000000000 0.0360599170714624
0.776000000000000 0.0367906357215232
0.780000000000000 0.0374953737600000
0.784000000000000 0.0381726362042368
0.788000000000000 0.0388208987646976
0.792000000000000 0.0394386076237824
0.796000000000000 0.0400241792146432
0.800000000000000 0.0405760000000000
0.804000000000000 0.0410924262509568
0.808000000000000 0.0415717838258176
0.812000000000000 0.0420123679489024
0.816000000000000 0.0424124429893632
0.820000000000000 0.0427702422400000
0.824000000000000 0.0430839676960768
0.828000000000000 0.0433517898341376
0.832000000000000 0.0435718473908224
0.836000000000000 0.0437422471416832
0.840000000000000 0.0438610636800000
0.844000000000000 0.0439263391955968
0.848000000000000 0.0439360832536576
0.852000000000000 0.0438882725735424
0.856000000000000 0.0437808508076032
0.860000000000000 0.0436117283200000
0.864000000000000 0.0433787819655168
0.868000000000000 0.0430798548683776
0.872000000000000 0.0427127562010624
0.876000000000000 0.0422752609631232
0.880000000000000 0.0417651097600000
0.884000000000000 0.0411800085818368
0.888000000000000 0.0405176285822976
0.892000000000000 0.0397756058573824
0.896000000000000 0.0389515412242432
0.900000000000000 0.0380430000000000
0.904000000000000 0.0370475117805568
0.908000000000000 0.0359625702194176
0.912000000000000 0.0347856328065024
0.916000000000000 0.0335141206469632
0.920000000000000 0.0321454182400000
0.924000000000000 0.0306768732576768
0.928000000000000 0.0291057963237376
0.932000000000000 0.0274294607924224
0.936000000000000 0.0256451025272832
0.940000000000000 0.0237499196800000
0.944000000000000 0.0217410724691968
0.948000000000000 0.0196156829592576
0.952000000000000 0.0173708348391424
0.956000000000000 0.0150035732012032
0.960000000000000 0.0125109043200000
0.964000000000000 0.00988979543111680
0.968000000000000 0.00713717450997760
0.972000000000000 0.00424993005066240
0.976000000000000 0.00
0.980000000000000 -0.00194107424000000
0.984000000000000 -0.00525125648056320
0.988000000000000 -0.00870890752010240
0.992000000000000 -0.0123173395890176
0.996000000000000 -0.0160799057261568
1.00000000000000 -0.0200000000000000


==> re4.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.000311360574156800
0.00800000000000000 0.000605449157017600
0.0120000000000000 0.000882286208102400
0.0160000000000000 0.00114190556856320
0.0200000000000000 0.00138435424000000
0.0240000000000000 0.00160969216327680
0.0280000000000000 0.00181799199733760
0.0320000000000000 0.00200933889802240
0.0360000000000000 0.00218383029688320
0.0400000000000000 0.00234157568000000
0.0440000000000000 0.00248269636679680
0.0480000000000000 0.00260732528885760
0.0520000000000000 0.00271560676874240
0.0560000000000000 0.00280769629880320
0.0600000000000000 0.00288376032000000
0.0640000000000000 0.00294397600071680
0.0680000000000000 0.00298853101557760
0.0720000000000000 0.00301762332426240
0.0760000000000000 0.00303146095032320
0.0800000000000000 0.00303026176000000
0.0840000000000000 0.00301425324103680
0.0880000000000000 0.00298367228149760
0.0920000000000000 0.00293876494858240
0.0960000000000000 0.00287978626744320
0.100000000000000 0.00280700000000000
0.104000000000000 0.00272067842375680
0.108000000000000 0.00262110211061760
0.112000000000000 0.00250855970570240
0.116000000000000 0.00238334770616320
0.120000000000000 0.00224577024000000
0.124000000000000 0.00209613884487680
0.128000000000000 0.00193477224693760
0.132000000000000 0.00176199613962240
0.136000000000000 0.00157814296248320
0.140000000000000 0.00138355168000000
0.144000000000000 0.00117856756039680
0.148000000000000 0.000963541954457600
0.152000000000000 0.000738832074342400
0.156000000000000 0.000504800772403200
0.160000000000000 0.000261816320000000
0.164000000000000 0.0000
0.168000000000000 -0.000249513182822400
0.172000000000000 -0.000517096586137600
0.176000000000000 -0.000792110288076800
0.180000000000000 -0.00107416224000000
0.184000000000000 -0.00136285630136320
0.188000000000000 -0.00165779246090240
0.192000000000000 -0.00195856705781760
0.196000000000000 -0.00226477300295680
0.200000000000000 -0.00257600000000000
0.204000000000000 -0.00289183476664320
0.208000000000000 -0.00321186125578240
0.212000000000000 -0.00353566087669760
0.216000000000000 -0.00386281271623680
0.220000000000000 -0.00419289376000000
0.224000000000000 -0.00452547911352320
0.228000000000000 -0.00486014222346240
0.232000000000000 -0.00519645509877760
0.236000000000000 -0.00553398853191680
0.240000000000000 -0.00587231232000000
0.244000000000000 -0.00621099548600320
0.248000000000000 -0.00654960649994240
0.252000000000000 -0.00688771350005760
0.256000000000000 -0.00722488451399680
0.260000000000000 -0.00756068768000000
0.264000000000000 -0.00789469146808320
0.268000000000000 -0.00822646490122240
0.272000000000000 -0.00855557777653760
0.276000000000000 -0.00888160088647680
0.280000000000000 -0.00920410624000000
0.284000000000000 -0.00952266728376320
0.288000000000000 -0.00983685912330240
0.292000000000000 -0.0101462587442176
0.296000000000000 -0.0104504452333568
0.300000000000000 -0.0107490000000000
0.304000000000000 -0.0110415069970432
0.308000000000000 -0.0113275529421824
0.312000000000000 -0.0116067275390976
0.316000000000000 -0.0118786236986368
0.320000000000000 -0.0121428377600000
0.324000000000000 -0.0123989697119232
0.328000000000000 -0.0126466234138624
0.332000000000000 -0.0128854068171776
0.336000000000000 -0.0131149321863168
0.340000000000000 -0.0133348163200000
0.344000000000000 -0.0135446807724032
0.348000000000000 -0.0137441520743424
0.352000000000000 -0.0139328619544576
0.356000000000000 -0.0141104475603968
0.360000000000000 -0.0142765516800000
0.364000000000000 -0.0144308229624832
0.368000000000000 -0.0145729161396224
0.372000000000000 -0.0147024922469376
0.376000000000000 -0.0148192188448768
0.380000000000000 -0.0149227702400000
0.384000000000000 -0.0150128277061632
0.388000000000000 -0.0150890797057024
0.392000000000000 -0.0151512221106176
0.396000000000000 -0.0151989584237568
0.400000000000000 -0.0152320000000000
0.404000000000000 -0.0152500662674432
0.408000000000000 -0.0152528849485824
0.412000000000000 -0.0152401922814976
0.416000000000000 -0.0152117332410368
0.420000000000000 -0.0151672617600000
0.424000000000000 -0.0151065409503232
0.428000000000000 -0.0150293433242624
0.432000000000000 -0.0149354510155776
0.436000000000000 -0.0148246560007168
0.440000000000000 -0.0146967603200000
0.444000000000000 -0.0145515762988032
0.448000000000000 -0.0143889267687424
0.452000000000000 -0.0142086452888576
0.456000000000000 -0.0140105763667968
0.460000000000000 -0.0137945756800000
0.464000000000000 -0.0135605102968832
0.468000000000000 -0.0133082588980224
0.472000000000000 -0.0130377119973376
0.476000000000000 -0.0127487721632768
0.480000000000000 -0.0124413542400000
0.484000000000000 -0.0121153855685632
0.488000000000000 -0.0117708062081024
0.492000000000000 -0.0114075691570176
0.496000000000000 -0.0110256405741568
0.500000000000000 -0.0106250000000000
0.504000000000000 -0.0102056405778432
0.508000000000000 -0.00976756927498240
0.512000000000000 -0.00931080710389760
0.516000000000000 -0.00883538934343680
0.520000000000000 -0.00834136576000000
0.524000000000000 -0.00782880082872320
0.528000000000000 -0.00729777395466240
0.532000000000000 -0.00674837969397760
0.536000000000000 -0.00618072797511680
0.540000000000000 -0.00559494432000000
0.544000000000000 -0.00499117006520320
0.548000000000000 -0.00436956258314240
0.552000000000000 -0.00373029550325760
0.556000000000000 -0.00307355893319680
0.560000000000000 -0.00239955968000000
0.564000000000000 -0.00170852147128320
0.568000000000000 -0.00100068517642240
0.572000000000000 0.000
0.576000000000000 0.000464331158323200
0.580000000000000 0.00122094176000000
0.584000000000000 0.00199321112903680
0.588000000000000 0.00278080936949760
0.592000000000000 0.00358338811658240
0.596000000000000 0.00440058031544320
0.600000000000000 0.00523200000000000
0.604000000000000 0.00607724207175680
0.608000000000000 0.00693588207861760
0.612000000000000 0.00780747599370240
0.616000000000000 0.00869155999416320
0.620000000000000 0.00958765024000000
0.624000000000000 0.0104952426528768
0.628000000000000 0.0114138126949376
0.632000000000000 0.0123428151476224
0.636000000000000 0.0132816838904832
0.640000000000000 0.0142298316800000
0.644000000000000 0.0151866499283968
0.648000000000000 0.0161515084824576
0.652000000000000 0.0171237554023424
0.656000000000000 0.0181027167404032
0.660000000000000 0.0190876963200000
0.664000000000000 0.0200779755143168
0.668000000000000 0.0210728130251776
0.672000000000000 0.0220714446618624
0.676000000000000 0.0230730831199232
0.680000000000000 0.0240769177600000
0.684000000000000 0.0250821143866368
0.688000000000000 0.0260878150270976
0.692000000000000 0.0270931377101824
0.696000000000000 0.0280971762450432
0.700000000000000 0.0290990000000000
0.704000000000000 0.0300976536813568
0.708000000000000 0.0310921571122176
0.712000000000000 0.0320815050113024
0.716000000000000 0.0330646667717632
0.720000000000000 0.0340405862400000
0.724000000000000 0.0350081814944768
0.728000000000000 0.0359663446245376
0.732000000000000 0.0369139415092224
0.736000000000000 0.0378498115960832
0.740000000000000 0.0387727676800000
0.744000000000000 0.0396815956819968
0.748000000000000 0.0405750544280576
0.752000000000000 0.0414518754279424
0.756000000000000 0.0423107626540032
0.760000000000000 0.0431503923200000
0.764000000000000 0.0439694126599168
0.768000000000000 0.0447664437067776
0.772000000000000 0.0455400770714624
0.776000000000000 0.0462888757215232
0.780000000000000 0.0470113737600000
0.784000000000000 0.0477060762042368
0.788000000000000 0.0483714587646976
0.792000000000000 0.0490059676237824
0.796000000000000 0.0496080192146432
0.800000000000000 0.0501760000000000
0.804000000000000 0.0507082662509568
0.808000000000000 0.0512031438258176
0.812000000000000 0.0516589279489024
0.816000000000000 0.0520738829893632
0.820000000000000 0.0524462422400000
0.824000000000000 0.0527742076960768
0.828000000000000 0.0530559498341376
0.832000000000000 0.0532896073908224
0.836000000000000 0.0534732871416832
0.840000000000000 0.0536050636800000
0.844000000000000 0.0536829791955968
0.848000000000000 0.0537050432536576
0.852000000000000 0.0536692325735424
0.856000000000000 0.0535734908076032
0.860000000000000 0.0534157283200000
0.864000000000000 0.0531938219655168
0.868000000000000 0.0529056148683776
0.872000000000000 0.0525489162010624
0.876000000000000 0.0521215009631232
0.880000000000000 0.0516211097600000
0.884000000000000 0.0510454485818368
0.888000000000000 0.0503921885822976
0.892000000000000 0.0496589658573824
0.896000000000000 0.0488433812242432
0.900000000000000 0.0479430000000000
0.904000000000000 0.0469553517805568
0.908000000000000 0.0458779302194176
0.912000000000000 0.0447081928065024
0.916000000000000 0.0434435606469632
0.920000000000000 0.0420814182400000
0.924000000000000 0.0406191132576768
0.928000000000000 0.0390539563237376
0.932000000000000 0.0373832207924224
0.936000000000000 0.0356041425272832
0.940000000000000 0.0337139196800000
0.944000000000000 0.0317097124691968
0.948000000000000 0.0295886429592576
0.952000000000000 0.0273477948391424
0.956000000000000 0.0249842132012032
0.960000000000000 0.0224949043200000
0.964000000000000 0.0198768354311168
0.968000000000000 0.0171269345099776
0.972000000000000 0.0142420900506624
0.976000000000000 0.0112191508447232
0.980000000000000 0.00805492576000000
0.984000000000000 0.00474618351943680
0.988000000000000 0.00
0.992000000000000 -0.00231797958901760
0.996000000000000 -0.00608006572615680
1.00000000000000 -0.0100000000000000


==> re5.dat <==
0.000000000000000 0.000000000000000
0.00400000000000000 0.000391200574156800
0.00800000000000000 0.000764809157017600
0.0120000000000000 0.00112084620810240
0.0160000000000000 0.00145934556856320
0.0200000000000000 0.00178035424000000
0.0240000000000000 0.00208393216327680
0.0280000000000000 0.00237015199733760
0.0320000000000000 0.00263909889802240
0.0360000000000000 0.00289087029688320
0.0400000000000000 0.00312557568000000
0.0440000000000000 0.00334333636679680
0.0480000000000000 0.00354428528885760
0.0520000000000000 0.00372856676874240
0.0560000000000000 0.00389633629880320
0.0600000000000000 0.00404776032000000
0.0640000000000000 0.00418301600071680
0.0680000000000000 0.00430229101557760
0.0720000000000000 0.00440578332426240
0.0760000000000000 0.00449370095032320
0.0800000000000000 0.00456626176000000
0.0840000000000000 0.00462369324103680
0.0880000000000000 0.00466623228149760
0.0920000000000000 0.00469412494858240
0.0960000000000000 0.00470762626744320
0.100000000000000 0.00470700000000000
0.104000000000000 0.00469251842375680
0.108000000000000 0.00466446211061760
0.112000000000000 0.00462311970570240
0.116000000000000 0.00456878770616320
0.120000000000000 0.00450177024000000
0.124000000000000 0.00442237884487680
0.128000000000000 0.00433093224693760
0.132000000000000 0.00422775613962240
0.136000000000000 0.00411318296248320
0.140000000000000 0.00398755168000000
0.144000000000000 0.00385120756039680
0.148000000000000 0.00370450195445760
0.152000000000000 0.00354779207434240
0.156000000000000 0.00338144077240320
0.160000000000000 0.00320581632000000
0.164000000000000 0.00302129218631680
0.168000000000000 0.00282824681717760
0.172000000000000 0.00262706341386240
0.176000000000000 0.00241812971192320
0.180000000000000 0.00220183776000000
0.184000000000000 0.00197858369863680
0.188000000000000 0.00174876753909760
0.192000000000000 0.00151279294218240
0.196000000000000 0.00127106699704320
0.200000000000000 0.00102400000000000
0.204000000000000 0.000772005233356800
0.208000000000000 0.000515498744217600
0.212000000000000 0.000254899123302400
0.216000000000000 0
0.220000000000000 -0.000276893760000000
0.224000000000000 -0.000547239113523200
0.228000000000000 -0.000819982223462400
0.232000000000000 -0.00109469509877760
0.236000000000000 -0.00137094853191680
0.240000000000000 -0.00164831232000000
0.244000000000000 -0.00192635548600320
0.248000000000000 -0.00220464649994240
0.252000000000000 -0.00248275350005760
0.256000000000000 -0.00276024451399680
0.260000000000000 -0.00303668768000000
0.264000000000000 -0.00331165146808320
0.268000000000000 -0.00358470490122240
0.272000000000000 -0.00385541777653760
0.276000000000000 -0.00412336088647680
0.280000000000000 -0.00438810624000000
0.284000000000000 -0.00464922728376320
0.288000000000000 -0.00490629912330240
0.292000000000000 -0.00515889874421760
0.296000000000000 -0.00540660523335680
0.300000000000000 -0.00564900000000000
0.304000000000000 -0.00588566699704320
0.308000000000000 -0.00611619294218240
0.312000000000000 -0.00634016753909760
0.316000000000000 -0.00655718369863680
0.320000000000000 -0.00676683776000000
0.324000000000000 -0.00696872971192320
0.328000000000000 -0.00716246341386240
0.332000000000000 -0.00734764681717760
0.336000000000000 -0.00752389218631680
0.340000000000000 -0.00769081632000000
0.344000000000000 -0.00784804077240320
0.348000000000000 -0.00799519207434240
0.352000000000000 -0.00813190195445760
0.356000000000000 -0.00825780756039680
0.360000000000000 -0.00837255168000000
0.364000000000000 -0.00847578296248320
0.368000000000000 -0.00856715613962240
0.372000000000000 -0.00864633224693760
0.376000000000000 -0.00871297884487680
0.380000000000000 -0.00876677024000000
0.384000000000000 -0.00880738770616320
0.388000000000000 -0.00883451970570240
0.392000000000000 -0.00884786211061760
0.396000000000000 -0.00884711842375680
0.400000000000000 -0.00883200000000000
0.404000000000000 -0.00880222626744320
0.408000000000000 -0.00875752494858240
0.412000000000000 -0.00869763228149760
0.416000000000000 -0.00862229324103680
0.420000000000000 -0.00853126176000000
0.424000000000000 -0.00842430095032320
0.428000000000000 -0.00830118332426240
0.432000000000000 -0.00816169101557760
0.436000000000000 -0.00800561600071680
0.440000000000000 -0.00783276032000000
0.444000000000000 -0.00764293629880320
0.448000000000000 -0.00743596676874240
0.452000000000000 -0.00721168528885760
0.456000000000000 -0.00696993636679680
0.460000000000000 -0.00671057568000000
0.464000000000000 -0.00643347029688320
0.468000000000000 -0.00613849889802240
0.472000000000000 -0.00582555199733760
0.476000000000000 -0.00549453216327680
0.480000000000000 -0.00514535424000000
0.484000000000000 -0.00477794556856320
0.488000000000000 -0.00439224620810240
0.492000000000000 -0.00398820915701760
0.496000000000000 -0.00356580057415680
0.500000000000000 -0.00312500000000000
0.504000000000000 -0.00266580057784320
0.508000000000000 -0.00218820927498240
0.512000000000000 -0.00169224710389760
0.516000000000000 -0.00117794934343680
0.520000000000000 -0.000645365760000000
0.524000000000000 0.0000
0.528000000000000 0.000474386045337600
0.532000000000000 0.00106138030602240
0.536000000000000 0.00166631202488320
0.540000000000000 0.00228905568000000
0.544000000000000 0.00292946993479680
0.548000000000000 0.00358739741685760
0.552000000000000 0.00426266449674240
0.556000000000000 0.00495508106680320
0.560000000000000 0.00566444032000000
0.564000000000000 0.00639051852871680
0.568000000000000 0.00713307482357760
0.572000000000000 0.00789185097226240
0.576000000000000 0.00866657115832320
0.580000000000000 0.00945694176000000
0.584000000000000 0.0102626511290368
0.588000000000000 0.0110833693694976
0.592000000000000 0.0119187481165824
0.596000000000000 0.0127684203154432
0.600000000000000 0.0136320000000000
0.604000000000000 0.0145090820717568
0.608000000000000 0.0153992420786176
0.612000000000000 0.0163020359937024
0.616000000000000 0.0172169999941632
0.620000000000000 0.0181436502400000
0.624000000000000 0.0190814826528768
0.628000000000000 0.0200299726949376
0.632000000000000 0.0209885751476224
0.636000000000000 0.0219567238904832
0.640000000000000 0.0229338316800000
0.644000000000000 0.0239192899283968
0.648000000000000 0.0249124684824576
0.652000000000000 0.0259127154023424
0.656000000000000 0.0269193567404032
0.660000000000000 0.0279316963200000
0.664000000000000 0.0289490155143168
0.668000000000000 0.0299705730251776
0.672000000000000 0.0309956046618624
0.676000000000000 0.0320233231199232
0.680000000000000 0.0330529177600000
0.684000000000000 0.0340835543866368
0.688000000000000 0.0351143750270976
0.692000000000000 0.0361444977101824
0.696000000000000 0.0371730162450432
0.700000000000000 0.0381990000000000
0.704000000000000 0.0392214936813568
0.708000000000000 0.0402395171122176
0.712000000000000 0.0412520650113024
0.716000000000000 0.0422581067717632
0.720000000000000 0.0432565862400000
0.724000000000000 0.0442464214944768
0.728000000000000 0.0452265046245376
0.732000000000000 0.0461957015092224
0.736000000000000 0.0471528515960832
0.740000000000000 0.0480967676800000
0.744000000000000 0.0490262356819968
0.748000000000000 0.0499400144280576
0.752000000000000 0.0508368354279424
0.756000000000000 0.0517154026540032
0.760000000000000 0.0525743923200000
0.764000000000000 0.0534124526599168
0.768000000000000 0.0542282037067776
0.772000000000000 0.0550202370714624
0.776000000000000 0.0557871157215232
0.780000000000000 0.0565273737600000
0.784000000000000 0.0572395162042368
0.788000000000000 0.0579220187646976
0.792000000000000 0.0585733276237824
0.796000000000000 0.0591918592146432
0.800000000000000 0.0597760000000000
0.804000000000000 0.0603241062509568
0.808000000000000 0.0608345038258176
0.812000000000000 0.0613054879489024
0.816000000000000 0.0617353229893632
0.820000000000000 0.0621222422400000
0.824000000000000 0.0624644476960768
0.828000000000000 0.0627601098341376
0.832000000000000 0.0630073673908224
0.836000000000000 0.0632043271416832
0.840000000000000 0.0633490636800000
0.844000000000000 0.0634396191955968
0.848000000000000 0.0634740032536576
0.852000000000000 0.0634501925735424
0.856000000000000 0.0633661308076032
0.860000000000000 0.0632197283200000
0.864000000000000 0.0630088619655168
0.868000000000000 0.0627313748683776
0.872000000000000 0.0623850762010624
0.876000000000000 0.0619677409631232
0.880000000000000 0.0614771097600000
0.884000000000000 0.0609108885818368
0.888000000000000 0.0602667485822976
0.892000000000000 0.0595423258573824
0.896000000000000 0.0587352212242432
0.900000000000000 0.0578430000000000
0.904000000000000 0.0568631917805568
0.908000000000000 0.0557932902194176
0.912000000000000 0.0546307528065024
0.916000000000000 0.0533730006469632
0.920000000000000 0.0520174182400000
0.924000000000000 0.0505613532576768
0.928000000000000 0.0490021163237376
0.932000000000000 0.0473369807924224
0.936000000000000 0.0455631825272832
0.940000000000000 0.0436779196800000
0.944000000000000 0.0416783524691968
0.948000000000000 0.0395616029592576
0.952000000000000 0.0373247548391424
0.956000000000000 0.0349648532012032
0.960000000000000 0.0324789043200000
0.964000000000000 0.0298638754311168
0.968000000000000 0.0271166945099776
0.972000000000000 0.0242342500506624
0.976000000000000 0.0212133908447232
0.980000000000000 0.0180509257600000
0.984000000000000 0.0147436235194368
0.988000000000000 0.0112882124798976
0.992000000000000 0.00768138041098240
0.996000000000000 0.00391977427384320
1.00000000000000 0.000000000000000


==> t0.dat <==
0.000000000000000 0.000000000000000
0.00100000000000000 -3.33333333333333e-10
0.00200000000000000 -2.66666666666667e-9
0.00300000000000000 -9.00000000000000e-9
0.00400000000000000 -2.13333333333333e-8
0.00500000000000000 -4.16666666666667e-8
0.00600000000000000 -7.20000000000000e-8
0.00700000000000000 -1.14333333333333e-7
0.00800000000000000 -1.70666666666667e-7
0.00900000000000000 -2.43000000000000e-7
0.0100000000000000 -3.33333333333333e-7
0.0110000000000000 -4.43666666666667e-7
0.0120000000000000 -5.76000000000000e-7
0.0130000000000000 -7.32333333333333e-7
0.0140000000000000 -9.14666666666667e-7
0.0150000000000000 -1.12500000000000e-6
0.0160000000000000 -1.36533333333333e-6
0.0170000000000000 -1.63766666666667e-6
0.0180000000000000 -1.94400000000000e-6
0.0190000000000000 -2.28633333333333e-6
0.0200000000000000 -2.66666666666667e-6
0.0210000000000000 -3.08700000000000e-6
0.0220000000000000 -3.54933333333333e-6
0.0230000000000000 -4.05566666666667e-6
0.0240000000000000 -4.60800000000000e-6
0.0250000000000000 -5.20833333333333e-6
0.0260000000000000 -5.85866666666667e-6
0.0270000000000000 -6.56100000000000e-6
0.0280000000000000 -7.31733333333333e-6
0.0290000000000000 -8.12966666666667e-6
0.0300000000000000 -9.00000000000000e-6
0.0310000000000000 -9.93033333333333e-6
0.0320000000000000 -0.0000109226666666667
0.0330000000000000 -0.0000119790000000000
0.0340000000000000 -0.0000131013333333333
0.0350000000000000 -0.0000142916666666667
0.0360000000000000 -0.0000155520000000000
0.0370000000000000 -0.0000168843333333333
0.0380000000000000 -0.0000182906666666667
0.0390000000000000 -0.0000197730000000000
0.0400000000000000 -0.0000213333333333333
0.0410000000000000 -0.0000229736666666667
0.0420000000000000 -0.0000246960000000000
0.0430000000000000 -0.0000265023333333333
0.0440000000000000 -0.0000283946666666667
0.0450000000000000 -0.0000303750000000000
0.0460000000000000 -0.0000324453333333333
0.0470000000000000 -0.0000346076666666667
0.0480000000000000 -0.0000368640000000000
0.0490000000000000 -0.0000392163333333333
0.0500000000000000 -0.0000416666666666667
0.0510000000000000 -0.0000442170000000000
0.0520000000000000 -0.0000468693333333333
0.0530000000000000 -0.0000496256666666667
0.0540000000000000 -0.0000524880000000000
0.0550000000000000 -0.0000554583333333333
0.0560000000000000 -0.0000585386666666667
0.0570000000000000 -0.0000617310000000000
0.0580000000000000 -0.0000650373333333333
0.0590000000000000 -0.0000684596666666667
0.0600000000000000 -0.0000720000000000000
0.0610000000000000 -0.0000756603333333333
0.0620000000000000 -0.0000794426666666667
0.0630000000000000 -0.0000833490000000000
0.0640000000000000 -0.0000873813333333333
0.0650000000000000 -0.0000915416666666667
0.0660000000000000 -0.0000958320000000000
0.0670000000000000 -0.000100254333333333
0.0680000000000000 -0.000104810666666667
0.0690000000000000 -0.000109503000000000
0.0700000000000000 -0.000114333333333333
0.0710000000000000 -0.000119303666666667
0.0720000000000000 -0.000124416000000000
0.0730000000000000 -0.000129672333333333
0.0740000000000000 -0.000135074666666667
0.0750000000000000 -0.000140625000000000
0.0760000000000000 -0.000146325333333333
0.0770000000000000 -0.000152177666666667
0.0780000000000000 -0.000158184000000000
0.0790000000000000 -0.000164346333333333
0.0800000000000000 -0.000170666666666667
0.0810000000000000 -0.000177147000000000
0.0820000000000000 -0.000183789333333333
0.0830000000000000 -0.000190595666666667
0.0840000000000000 -0.000197568000000000
0.0850000000000000 -0.000204708333333333
0.0860000000000000 -0.000212018666666667
0.0870000000000000 -0.000219501000000000
0.0880000000000000 -0.000227157333333333
0.0890000000000000 -0.000234989666666667
0.0900000000000000 -0.000243000000000000
0.0910000000000000 -0.000251190333333333
0.0920000000000000 -0.000259562666666667
0.0930000000000000 -0.000268119000000000
0.0940000000000000 -0.000276861333333333
0.0950000000000000 -0.000285791666666667
0.0960000000000000 -0.000294912000000000
0.0970000000000000 -0.000304224333333333
0.0980000000000000 -0.000313730666666667
0.0990000000000000 -0.000323433000000000
0.100000000000000 -0.000333333333333333
0.101000000000000 -0.000343433666666667
0.102000000000000 -0.000353736000000000
0.103000000000000 -0.000364242333333333
0.104000000000000 -0.000374954666666667
0.105000000000000 -0.000385875000000000
0.106000000000000 -0.000397005333333333
0.107000000000000 -0.000408347666666667
0.108000000000000 -0.000419904000000000
0.109000000000000 -0.000431676333333333
0.110000000000000 -0.000443666666666667
0.111000000000000 -0.000455877000000000
0.112000000000000 -0.000468309333333333
0.113000000000000 -0.000480965666666667
0.114000000000000 -0.000493848000000000
0.115000000000000 -0.000506958333333333
0.116000000000000 -0.000520298666666667
0.117000000000000 -0.000533871000000000
0.118000000000000 -0.000547677333333333
0.119000000000000 -0.000561719666666667
0.120000000000000 -0.000576000000000000
0.121000000000000 -0.000590520333333333
0.122000000000000 -0.000605282666666667
0.123000000000000 -0.000620289000000000
0.124000000000000 -0.000635541333333333
0.125000000000000 -0.000651041666666667
0.126000000000000 -0.000666792000000000
0.127000000000000 -0.000682794333333333
0.128000000000000 -0.000699050666666667
0.129000000000000 -0.000715563000000000
0.130000000000000 -0.000732333333333333
0.131000000000000 -0.000749363666666667
0.132000000000000 -0.000766656000000000
0.133000000000000 -0.000784212333333333
0.134000000000000 -0.000802034666666667
0.135000000000000 -0.000820125000000000
0.136000000000000 -0.000838485333333333
0.137000000000000 -0.000857117666666667
0.138000000000000 -0.000876024000000000
0.139000000000000 -0.000895206333333333
0.140000000000000 -0.000914666666666667
0.141000000000000 -0.000934407000000000
0.142000000000000 -0.000954429333333333
0.143000000000000 -0.000974735666666667
0.144000000000000 -0.000995328000000000
0.145000000000000 -0.00101620833333333
0.146000000000000 -0.00103737866666667
0.147000000000000 -0.00105884100000000
0.148000000000000 -0.00108059733333333
0.149000000000000 -0.00110264966666667
0.150000000000000 -0.00112500000000000
0.151000000000000 -0.00114765033333333
0.152000000000000 -0.00117060266666667
0.153000000000000 -0.00119385900000000
0.154000000000000 -0.00121742133333333
0.155000000000000 -0.00124129166666667
0.156000000000000 -0.00126547200000000
0.157000000000000 -0.00128996433333333
0.158000000000000 -0.00131477066666667
0.159000000000000 -0.00133989300000000
0.160000000000000 -0.00136533333333333
0.161000000000000 -0.00139109366666667
0.162000000000000 -0.00141717600000000
0.163000000000000 -0.00144358233333333
0.164000000000000 -0.00147031466666667
0.165000000000000 -0.00149737500000000
0.166000000000000 -0.00152476533333333
0.167000000000000 -0.00155248766666667
0.168000000000000 -0.00158054400000000
0.169000000000000 -0.00160893633333333
0.170000000000000 -0.00163766666666667
0.171000000000000 -0.00166673700000000
0.172000000000000 -0.00169614933333333
0.173000000000000 -0.00172590566666667
0.174000000000000 -0.00175600800000000
0.175000000000000 -0.00178645833333333
0.176000000000000 -0.00181725866666667
0.177000000000000 -0.00184841100000000
0.178000000000000 -0.00187991733333333
0.179000000000000 -0.00191177966666667
0.180000000000000 -0.00194400000000000
0.181000000000000 -0.00197658033333333
0.182000000000000 -0.00200952266666667
0.183000000000000 -0.00204282900000000
0.184000000000000 -0.00207650133333333
0.185000000000000 -0.00211054166666667
0.186000000000000 -0.00214495200000000
0.187000000000000 -0.00217973433333333
0.188000000000000 -0.00221489066666667
0.189000000000000 -0.00225042300000000
0.190000000000000 -0.00228633333333333
0.191000000000000 -0.00232262366666667
0.192000000000000 -0.00235929600000000
0.193000000000000 -0.00239635233333333
0.194000000000000 -0.00243379466666667
0.195000000000000 -0.00247162500000000
0.196000000000000 -0.00250984533333333
0.197000000000000 -0.00254845766666667
0.198000000000000 -0.00258746400000000
0.199000000000000 -0.00262686633333333
0.200000000000000 -0.00266666666666667
0.201000000000000 -0.00270686700000000
0.202000000000000 -0.00274746933333333
0.203000000000000 -0.00278847566666667
0.204000000000000 -0.00282988800000000
0.205000000000000 -0.00287170833333333
0.206000000000000 -0.00291393866666667
0.207000000000000 -0.00295658100000000
0.208000000000000 -0.00299963733333333
0.209000000000000 -0.00304310966666667
0.210000000000000 -0.00308700000000000
0.211000000000000 -0.00313131033333333
0.212000000000000 -0.00317604266666667
0.213000000000000 -0.00322119900000000
0.214000000000000 -0.00326678133333333
0.215000000000000 -0.00331279166666667
0.216000000000000 -0.00335923200000000
0.217000000000000 -0.00340610433333333
0.218000000000000 -0.00345341066666667
0.219000000000000 -0.00350115300000000
0.220000000000000 -0.00354933333333333
0.221000000000000 -0.00359795366666667
0.222000000000000 -0.00364701600000000
0.223000000000000 -0.00369652233333333
0.224000000000000 -0.00374647466666667
0.225000000000000 -0.00379687500000000
0.226000000000000 -0.00384772533333333
0.227000000000000 -0.00389902766666667
0.228000000000000 -0.00395078400000000
0.229000000000000 -0.00400299633333333
0.230000000000000 -0.00405566666666667
0.231000000000000 -0.00410879700000000
0.232000000000000 -0.00416238933333333
0.233000000000000 -0.00421644566666667
0.234000000000000 -0.00427096800000000
0.235000000000000 -0.00432595833333333
0.236000000000000 -0.00438141866666667
0.237000000000000 -0.00443735100000000
0.238000000000000 -0.00449375733333333
0.239000000000000 -0.00455063966666667
0.240000000000000 -0.00460800000000000
0.241000000000000 -0.00466584033333333
0.242000000000000 -0.00472416266666667
0.243000000000000 -0.00478296900000000
0.244000000000000 -0.00484226133333333
0.245000000000000 -0.00490204166666667
0.246000000000000 -0.00496231200000000
0.247000000000000 -0.00502307433333333
0.248000000000000 -0.00508433066666667
0.249000000000000 -0.00514608300000000
0.250000000000000 -0.00520833333333333
0.251000000000000 -0.00527108366666667
0.252000000000000 -0.00533433600000000
0.253000000000000 -0.00539809233333333
0.254000000000000 -0.00546235466666667
0.255000000000000 -0.00552712500000000
0.256000000000000 -0.00559240533333333
0.257000000000000 -0.00565819766666667
0.258000000000000 -0.00572450400000000
0.259000000000000 -0.00579132633333333
0.260000000000000 -0.00585866666666667
0.261000000000000 -0.00592652700000000
0.262000000000000 -0.00599490933333333
0.263000000000000 -0.00606381566666667
0.264000000000000 -0.00613324800000000
0.265000000000000 -0.00620320833333333
0.266000000000000 -0.00627369866666667
0.267000000000000 -0.00634472100000000
0.268000000000000 -0.00641627733333333
0.269000000000000 -0.00648836966666667
0.270000000000000 -0.00656100000000000
0.271000000000000 -0.00663417033333333
0.272000000000000 -0.00670788266666667
0.273000000000000 -0.00678213900000000
0.274000000000000 -0.00685694133333333
0.275000000000000 -0.00693229166666667
0.276000000000000 -0.00700819200000000
0.277000000000000 -0.00708464433333333
0.278000000000000 -0.00716165066666667
0.279000000000000 -0.00723921300000000
0.280000000000000 -0.00731733333333333
0.281000000000000 -0.00739601366666667
0.282000000000000 -0.00747525600000000
0.283000000000000 -0.00755506233333333
0.284000000000000 -0.00763543466666667
0.285000000000000 -0.00771637500000000
0.286000000000000 -0.00779788533333333
0.287000000000000 -0.00787996766666667
0.288000000000000 -0.00796262400000000
0.289000000000000 -0.00804585633333333
0.290000000000000 -0.00812966666666667
0.291000000000000 -0.00821405700000000
0.292000000000000 -0.00829902933333333
0.293000000000000 -0.00838458566666667
0.294000000000000 -0.00847072800000000
0.295000000000000 -0.00855745833333333
0.296000000000000 -0.00864477866666667
0.297000000000000 -0.00873269100000000
0.298000000000000 -0.00882119733333333
0.299000000000000 -0.00891029966666667
0.300000000000000 -0.00900000000000000
0.301000000000000 -0.00909030033333333
0.302000000000000 -0.00918120266666667
0.303000000000000 -0.00927270900000000
0.304000000000000 -0.00936482133333333
0.305000000000000 -0.00945754166666667
0.306000000000000 -0.00955087200000000
0.307000000000000 -0.00964481433333333
0.308000000000000 -0.00973937066666667
0.309000000000000 -0.00983454300000000
0.310000000000000 -0.00993033333333333
0.311000000000000 -0.0100267436666667
0.312000000000000 -0.0101237760000000
0.313000000000000 -0.0102214323333333
0.314000000000000 -0.0103197146666667
0.315000000000000 -0.0104186250000000
0.316000000000000 -0.0105181653333333
0.317000000000000 -0.0106183376666667
0.318000000000000 -0.0107191440000000
0.319000000000000 -0.0108205863333333
0.320000000000000 -0.0109226666666667
0.321000000000000 -0.0110253870000000
0.322000000000000 -0.0111287493333333
0.323000000000000 -0.0112327556666667
0.324000000000000 -0.0113374080000000
0.325000000000000 -0.0114427083333333
0.326000000000000 -0.0115486586666667
0.327000000000000 -0.0116552610000000
0.328000000000000 -0.0117625173333333
0.329000000000000 -0.0118704296666667
0.330000000000000 -0.0119790000000000
0.331000000000000 -0.0120882303333333
0.332000000000000 -0.0121981226666667
0.333000000000000 -0.0123086790000000
0.334000000000000 -0.0124199013333333
0.335000000000000 -0.0125317916666667
0.336000000000000 -0.0126443520000000
0.337000000000000 -0.0127575843333333
0.338000000000000 -0.0128714906666667
0.339000000000000 -0.0129860730000000
0.340000000000000 -0.0131013333333333
0.341000000000000 -0.0132172736666667
0.342000000000000 -0.0133338960000000
0.343000000000000 -0.0134512023333333
0.344000000000000 -0.0135691946666667
0.345000000000000 -0.0136878750000000
0.346000000000000 -0.0138072453333333
0.347000000000000 -0.0139273076666667
0.348000000000000 -0.0140480640000000
0.349000000000000 -0.0141695163333333
0.350000000000000 -0.0142916666666667
0.351000000000000 -0.0144145170000000
0.352000000000000 -0.0145380693333333
0.353000000000000 -0.0146623256666667
0.354000000000000 -0.0147872880000000
0.355000000000000 -0.0149129583333333
0.356000000000000 -0.0150393386666667
0.357000000000000 -0.0151664310000000
0.358000000000000 -0.0152942373333333
0.359000000000000 -0.0154227596666667
0.360000000000000 -0.0155520000000000
0.361000000000000 -0.0156819603333333
0.362000000000000 -0.0158126426666667
0.363000000000000 -0.0159440490000000
0.364000000000000 -0.0160761813333333
0.365000000000000 -0.0162090416666667
0.366000000000000 -0.0163426320000000
0.367000000000000 -0.0164769543333333
0.368000000000000 -0.0166120106666667
0.369000000000000 -0.0167478030000000
0.370000000000000 -0.0168843333333333
0.371000000000000 -0.0170216036666667
0.372000000000000 -0.0171596160000000
0.373000000000000 -0.0172983723333333
0.374000000000000 -0.0174378746666667
0.375000000000000 -0.0175781250000000
0.376000000000000 -0.0177191253333333
0.377000000000000 -0.0178608776666667
0.378000000000000 -0.0180033840000000
0.379000000000000 -0.0181466463333333
0.380000000000000 -0.0182906666666667
0.381000000000000 -0.0184354470000000
0.382000000000000 -0.0185809893333333
0.383000000000000 -0.0187272956666667
0.384000000000000 -0.0188743680000000
0.385000000000000 -0.0190222083333333
0.386000000000000 -0.0191708186666667
0.387000000000000 -0.0193202010000000
0.388000000000000 -0.0194703573333333
0.389000000000000 -0.0196212896666667
0.390000000000000 -0.0197730000000000
0.391000000000000 -0.0199254903333333
0.392000000000000 -0.0200787626666667
0.393000000000000 -0.0202328190000000
0.394000000000000 -0.0203876613333333
0.395000000000000 -0.0205432916666667
0.396000000000000 -0.0206997120000000
0.397000000000000 -0.0208569243333333
0.398000000000000 -0.0210149306666667
0.399000000000000 -0.0211737330000000
0.400000000000000 -0.0213333333333333
0.401000000000000 -0.0214937336666667
0.402000000000000 -0.0216549360000000
0.403000000000000 -0.0218169423333333
0.404000000000000 -0.0219797546666667
0.405000000000000 -0.0221433750000000
0.406000000000000 -0.0223078053333333
0.407000000000000 -0.0224730476666667
0.408000000000000 -0.0226391040000000
0.409000000000000 -0.0228059763333333
0.410000000000000 -0.0229736666666667
0.411000000000000 -0.0231421770000000
0.412000000000000 -0.0233115093333333
0.413000000000000 -0.0234816656666667
0.414000000000000 -0.0236526480000000
0.415000000000000 -0.0238244583333333
0.416000000000000 -0.0239970986666667
0.417000000000000 -0.0241705710000000
0.418000000000000 -0.0243448773333333
0.419000000000000 -0.0245200196666667
0.420000000000000 -0.0246960000000000
0.421000000000000 -0.0248728203333333
0.422000000000000 -0.0250504826666667
0.423000000000000 -0.0252289890000000
0.424000000000000 -0.0254083413333333
0.425000000000000 -0.0255885416666667
0.426000000000000 -0.0257695920000000
0.427000000000000 -0.0259514943333333
0.428000000000000 -0.0261342506666667
0.429000000000000 -0.0263178630000000
0.430000000000000 -0.0265023333333333
0.431000000000000 -0.0266876636666667
0.432000000000000 -0.0268738560000000
0.433000000000000 -0.0270609123333333
0.434000000000000 -0.0272488346666667
0.435000000000000 -0.0274376250000000
0.436000000000000 -0.0276272853333333
0.437000000000000 -0.0278178176666667
0.438000000000000 -0.0280092240000000
0.439000000000000 -0.0282015063333333
0.440000000000000 -0.0283946666666667
0.441000000000000 -0.0285887070000000
0.442000000000000 -0.0287836293333333
0.443000000000000 -0.0289794356666667
0.444000000000000 -0.0291761280000000
0.445000000000000 -0.0293737083333333
0.446000000000000 -0.0295721786666667
0.447000000000000 -0.0297715410000000
0.448000000000000 -0.0299717973333333
0.449000000000000 -0.0301729496666667
0.450000000000000 -0.0303750000000000
0.451000000000000 -0.0305779503333333
0.452000000000000 -0.0307818026666667
0.453000000000000 -0.0309865590000000
0.454000000000000 -0.0311922213333333
0.455000000000000 -0.0313987916666667
0.456000000000000 -0.0316062720000000
0.457000000000000 -0.0318146643333333
0.458000000000000 -0.0320239706666667
0.459000000000000 -0.0322341930000000
0.460000000000000 -0.0324453333333333
0.461000000000000 -0.0326573936666667
0.462000000000000 -0.0328703760000000
0.463000000000000 -0.0330842823333333
0.464000000000000 -0.0332991146666667
0.465000000000000 -0.0335148750000000
0.466000000000000 -0.0337315653333333
0.467000000000000 -0.0339491876666667
0.468000000000000 -0.0341677440000000
0.469000000000000 -0.0343872363333333
0.470000000000000 -0.0346076666666667
0.471000000000000 -0.0348290370000000
0.472000000000000 -0.0350513493333333
0.473000000000000 -0.0352746056666667
0.474000000000000 -0.0354988080000000
0.475000000000000 -0.0357239583333333
0.476000000000000 -0.0359500586666667
0.477000000000000 -0.0361771110000000
0.478000000000000 -0.0364051173333333
0.479000000000000 -0.0366340796666667
0.480000000000000 -0.0368640000000000
0.481000000000000 -0.0370948803333333
0.482000000000000 -0.0373267226666667
0.483000000000000 -0.0375595290000000
0.484000000000000 -0.0377933013333333
0.485000000000000 -0.0380280416666667
0.486000000000000 -0.0382637520000000
0.487000000000000 -0.0385004343333333
0.488000000000000 -0.0387380906666667
0.489000000000000 -0.0389767230000000
0.490000000000000 -0.0392163333333333
0.491000000000000 -0.0394569236666667
0.492000000000000 -0.0396984960000000
0.493000000000000 -0.0399410523333333
0.494000000000000 -0.0401845946666667
0.495000000000000 -0.0404291250000000
0.496000000000000 -0.0406746453333333
0.497000000000000 -0.0409211576666667
0.498000000000000 -0.0411686640000000
0.499000000000000 -0.0414171663333333
0.500000000000000 -0.0416666666666667
0.501000000000000 -0.0419171670000000
0.502000000000000 -0.0421686693333333
0.503000000000000 -0.0424211756666667
0.504000000000000 -0.0426746880000000
0.505000000000000 -0.0429292083333333
0.506000000000000 -0.0431847386666667
0.507000000000000 -0.0434412810000000
0.508000000000000 -0.0436988373333333
0.509000000000000 -0.0439574096666667
0.510000000000000 -0.0442170000000000
0.511000000000000 -0.0444776103333333
0.512000000000000 -0.0447392426666667
0.513000000000000 -0.0450018990000000
0.514000000000000 -0.0452655813333333
0.515000000000000 -0.0455302916666667
0.516000000000000 -0.0457960320000000
0.517000000000000 -0.0460628043333333
0.518000000000000 -0.0463306106666667
0.519000000000000 -0.0465994530000000
0.520000000000000 -0.0468693333333333
0.521000000000000 -0.0471402536666667
0.522000000000000 -0.0474122160000000
0.523000000000000 -0.0476852223333333
0.524000000000000 -0.0479592746666667
0.525000000000000 -0.0482343750000000
0.526000000000000 -0.0485105253333333
0.527000000000000 -0.0487877276666667
0.528000000000000 -0.0490659840000000
0.529000000000000 -0.0493452963333333
0.530000000000000 -0.0496256666666667
0.531000000000000 -0.0499070970000000
0.532000000000000 -0.0501895893333333
0.533000000000000 -0.0504731456666667
0.534000000000000 -0.0507577680000000
0.535000000000000 -0.0510434583333333
0.536000000000000 -0.0513302186666667
0.537000000000000 -0.0516180510000000
0.538000000000000 -0.0519069573333333
0.539000000000000 -0.0521969396666667
0.540000000000000 -0.0524880000000000
0.541000000000000 -0.0527801403333333
0.542000000000000 -0.0530733626666667
0.543000000000000 -0.0533676690000000
0.544000000000000 -0.0536630613333333
0.545000000000000 -0.0539595416666667
0.546000000000000 -0.0542571120000000
0.547000000000000 -0.0545557743333333
0.548000000000000 -0.0548555306666667
0.549000000000000 -0.0551563830000000
0.550000000000000 -0.0554583333333333
0.551000000000000 -0.0557613836666667
0.552000000000000 -0.0560655360000000
0.553000000000000 -0.0563707923333333
0.554000000000000 -0.0566771546666667
0.555000000000000 -0.0569846250000000
0.556000000000000 -0.0572932053333333
0.557000000000000 -0.0576028976666667
0.558000000000000 -0.0579137040000000
0.559000000000000 -0.0582256263333333
0.560000000000000 -0.0585386666666667
0.561000000000000 -0.0588528270000000
0.562000000000000 -0.0591681093333333
0.563000000000000 -0.0594845156666667
0.564000000000000 -0.0598020480000000
0.565000000000000 -0.0601207083333333
0.566000000000000 -0.0604404986666667
0.567000000000000 -0.0607614210000000
0.568000000000000 -0.0610834773333333
0.569000000000000 -0.0614066696666667
0.570000000000000 -0.0617310000000000
0.571000000000000 -0.0620564703333333
0.572000000000000 -0.0623830826666667
0.573000000000000 -0.0627108390000000
0.574000000000000 -0.0630397413333333
0.575000000000000 -0.0633697916666667
0.576000000000000 -0.0637009920000000
0.577000000000000 -0.0640333443333333
0.578000000000000 -0.0643668506666667
0.579000000000000 -0.0647015130000000
0.580000000000000 -0.0650373333333333
0.581000000000000 -0.0653743136666667
0.582000000000000 -0.0657124560000000
0.583000000000000 -0.0660517623333333
0.584000000000000 -0.0663922346666667
0.585000000000000 -0.0667338750000000
0.586000000000000 -0.0670766853333333
0.587000000000000 -0.0674206676666667
0.588000000000000 -0.0677658240000000
0.589000000000000 -0.0681121563333333
0.590000000000000 -0.0684596666666667
0.591000000000000 -0.0688083570000000
0.592000000000000 -0.0691582293333333
0.593000000000000 -0.0695092856666667
0.594000000000000 -0.0698615280000000
0.595000000000000 -0.0702149583333333
0.596000000000000 -0.0705695786666667
0.597000000000000 -0.0709253910000000
0.598000000000000 -0.0712823973333333
0.599000000000000 -0.0716405996666667
0.600000000000000 -0.0720000000000000
0.601000000000000 -0.0723606003333333
0.602000000000000 -0.0727224026666667
0.603000000000000 -0.0730854090000000
0.604000000000000 -0.0734496213333333
0.605000000000000 -0.0738150416666667
0.606000000000000 -0.0741816720000000
0.607000000000000 -0.0745495143333333
0.608000000000000 -0.0749185706666667
0.609000000000000 -0.0752888430000000
0.610000000000000 -0.0756603333333333
0.611000000000000 -0.0760330436666667
0.612000000000000 -0.0764069760000000
0.613000000000000 -0.0767821323333333
0.614000000000000 -0.0771585146666667
0.615000000000000 -0.0775361250000000
0.616000000000000 -0.0779149653333333
0.617000000000000 -0.0782950376666667
0.618000000000000 -0.0786763440000000
0.619000000000000 -0.0790588863333333
0.620000000000000 -0.0794426666666667
0.621000000000000 -0.0798276870000000
0.622000000000000 -0.0802139493333333
0.623000000000000 -0.0806014556666667
0.624000000000000 -0.0809902080000000
0.625000000000000 -0.0813802083333333
0.626000000000000 -0.0817714586666667
0.627000000000000 -0.0821639610000000
0.628000000000000 -0.0825577173333333
0.629000000000000 -0.0829527296666667
0.630000000000000 -0.0833490000000000
0.631000000000000 -0.0837465303333333
0.632000000000000 -0.0841453226666667
0.633000000000000 -0.0845453790000000
0.634000000000000 -0.0849467013333333
0.635000000000000 -0.0853492916666667
0.636000000000000 -0.0857531520000000
0.637000000000000 -0.0861582843333333
0.638000000000000 -0.0865646906666667
0.639000000000000 -0.0869723730000000
0.640000000000000 -0.0873813333333333
0.641000000000000 -0.0877915736666667
0.642000000000000 -0.0882030960000000
0.643000000000000 -0.0886159023333333
0.644000000000000 -0.0890299946666667
0.645000000000000 -0.0894453750000000
0.646000000000000 -0.0898620453333333
0.647000000000000 -0.0902800076666667
0.648000000000000 -0.0906992640000000
0.649000000000000 -0.0911198163333333
0.650000000000000 -0.0915416666666667
0.651000000000000 -0.0919648170000000
0.652000000000000 -0.0923892693333333
0.653000000000000 -0.0928150256666667
0.654000000000000 -0.0932420880000000
0.655000000000000 -0.0936704583333333
0.656000000000000 -0.0941001386666667
0.657000000000000 -0.0945311310000000
0.658000000000000 -0.0949634373333333
0.659000000000000 -0.0953970596666667
0.660000000000000 -0.0958320000000000
0.661000000000000 -0.0962682603333333
0.662000000000000 -0.0967058426666667
0.663000000000000 -0.0971447490000000
0.664000000000000 -0.0975849813333333
0.665000000000000 -0.0980265416666667
0.666000000000000 -0.0984694320000000
0.667000000000000 -0.0989136543333333
0.668000000000000 -0.0993592106666667
0.669000000000000 -0.0998061030000000
0.670000000000000 -0.100254333333333
0.671000000000000 -0.100703903666667
0.672000000000000 -0.101154816000000
0.673000000000000 -0.101607072333333
0.674000000000000 -0.102060674666667
0.675000000000000 -0.102515625000000
0.676000000000000 -0.102971925333333
0.677000000000000 -0.103429577666667
0.678000000000000 -0.103888584000000
0.679000000000000 -0.104348946333333
0.680000000000000 -0.104810666666667
0.681000000000000 -0.105273747000000
0.682000000000000 -0.105738189333333
0.683000000000000 -0.106203995666667
0.684000000000000 -0.106671168000000
0.685000000000000 -0.107139708333333
0.686000000000000 -0.107609618666667
0.687000000000000 -0.108080901000000
0.688000000000000 -0.108553557333333
0.689000000000000 -0.109027589666667
0.690000000000000 -0.109503000000000
0.691000000000000 -0.109979790333333
0.692000000000000 -0.110457962666667
0.693000000000000 -0.110937519000000
0.694000000000000 -0.111418461333333
0.695000000000000 -0.111900791666667
0.696000000000000 -0.112384512000000
0.697000000000000 -0.112869624333333
0.698000000000000 -0.113356130666667
0.699000000000000 -0.113844033000000
0.700000000000000 -0.114333333333333
0.701000000000000 -0.114824033666667
0.702000000000000 -0.115316136000000
0.703000000000000 -0.115809642333333
0.704000000000000 -0.116304554666667
0.705000000000000 -0.116800875000000
0.706000000000000 -0.117298605333333
0.707000000000000 -0.117797747666667
0.708000000000000 -0.118298304000000
0.709000000000000 -0.118800276333333
0.710000000000000 -0.119303666666667
0.711000000000000 -0.119808477000000
0.712000000000000 -0.120314709333333
0.713000000000000 -0.120822365666667
0.714000000000000 -0.121331448000000
0.715000000000000 -0.121841958333333
0.716000000000000 -0.122353898666667
0.717000000000000 -0.122867271000000
0.718000000000000 -0.123382077333333
0.719000000000000 -0.123898319666667
0.720000000000000 -0.124416000000000
0.721000000000000 -0.124935120333333
0.722000000000000 -0.125455682666667
0.723000000000000 -0.125977689000000
0.724000000000000 -0.126501141333333
0.725000000000000 -0.127026041666667
0.726000000000000 -0.127552392000000
0.727000000000000 -0.128080194333333
0.728000000000000 -0.128609450666667
0.729000000000000 -0.129140163000000
0.730000000000000 -0.129672333333333
0.731000000000000 -0.130205963666667
0.732000000000000 -0.130741056000000
0.733000000000000 -0.131277612333333
0.734000000000000 -0.131815634666667
0.735000000000000 -0.132355125000000
0.736000000000000 -0.132896085333333
0.737000000000000 -0.133438517666667
0.738000000000000 -0.133982424000000
0.739000000000000 -0.134527806333333
0.740000000000000 -0.135074666666667
0.741000000000000 -0.135623007000000
0.742000000000000 -0.136172829333333
0.743000000000000 -0.136724135666667
0.744000000000000 -0.137276928000000
0.745000000000000 -0.137831208333333
0.746000000000000 -0.138386978666667
0.747000000000000 -0.138944241000000
0.748000000000000 -0.139502997333333
0.749000000000000 -0.140063249666667
0.750000000000000 -0.140625000000000
0.751000000000000 -0.141188250333333
0.752000000000000 -0.141753002666667
0.753000000000000 -0.142319259000000
0.754000000000000 -0.142887021333333
0.755000000000000 -0.143456291666667
0.756000000000000 -0.144027072000000
0.757000000000000 -0.144599364333333
0.758000000000000 -0.145173170666667
0.759000000000000 -0.145748493000000
0.760000000000000 -0.146325333333333
0.761000000000000 -0.146903693666667
0.762000000000000 -0.147483576000000
0.763000000000000 -0.148064982333333
0.764000000000000 -0.148647914666667
0.765000000000000 -0.149232375000000
0.766000000000000 -0.149818365333333
0.767000000000000 -0.150405887666667
0.768000000000000 -0.150994944000000
0.769000000000000 -0.151585536333333
0.770000000000000 -0.152177666666667
0.771000000000000 -0.152771337000000
0.772000000000000 -0.153366549333333
0.773000000000000 -0.153963305666667
0.774000000000000 -0.154561608000000
0.775000000000000 -0.155161458333333
0.776000000000000 -0.155762858666667
0.777000000000000 -0.156365811000000
0.778000000000000 -0.156970317333333
0.779000000000000 -0.157576379666667
0.780000000000000 -0.158184000000000
0.781000000000000 -0.158793180333333
0.782000000000000 -0.159403922666667
0.783000000000000 -0.160016229000000
0.784000000000000 -0.160630101333333
0.785000000000000 -0.161245541666667
0.786000000000000 -0.161862552000000
0.787000000000000 -0.162481134333333
0.788000000000000 -0.163101290666667
0.789000000000000 -0.163723023000000
0.790000000000000 -0.164346333333333
0.791000000000000 -0.164971223666667
0.792000000000000 -0.165597696000000
0.793000000000000 -0.166225752333333
0.794000000000000 -0.166855394666667
0.795000000000000 -0.167486625000000
0.796000000000000 -0.168119445333333
0.797000000000000 -0.168753857666667
0.798000000000000 -0.169389864000000
0.799000000000000 -0.170027466333333
0.800000000000000 -0.170666666666667
0.801000000000000 -0.171307467000000
0.802000000000000 -0.171949869333333
0.803000000000000 -0.172593875666667
0.804000000000000 -0.173239488000000
0.805000000000000 -0.173886708333333
0.806000000000000 -0.174535538666667
0.807000000000000 -0.175185981000000
0.808000000000000 -0.175838037333333
0.809000000000000 -0.176491709666667
0.810000000000000 -0.177147000000000
0.811000000000000 -0.177803910333333
0.812000000000000 -0.178462442666667
0.813000000000000 -0.179122599000000
0.814000000000000 -0.179784381333333
0.815000000000000 -0.180447791666667
0.816000000000000 -0.181112832000000
0.817000000000000 -0.181779504333333
0.818000000000000 -0.182447810666667
0.819000000000000 -0.183117753000000
0.820000000000000 -0.183789333333333
0.821000000000000 -0.184462553666667
0.822000000000000 -0.185137416000000
0.823000000000000 -0.185813922333333
0.824000000000000 -0.186492074666667
0.825000000000000 -0.187171875000000
0.826000000000000 -0.187853325333333
0.827000000000000 -0.188536427666667
0.828000000000000 -0.189221184000000
0.829000000000000 -0.189907596333333
0.830000000000000 -0.190595666666667
0.831000000000000 -0.191285397000000
0.832000000000000 -0.191976789333333
0.833000000000000 -0.192669845666667
0.834000000000000 -0.193364568000000
0.835000000000000 -0.194060958333333
0.836000000000000 -0.194759018666667
0.837000000000000 -0.195458751000000
0.838000000000000 -0.196160157333333
0.839000000000000 -0.196863239666667
0.840000000000000 -0.197568000000000
0.841000000000000 -0.198274440333333
0.842000000000000 -0.198982562666667
0.843000000000000 -0.199692369000000
0.844000000000000 -0.200403861333333
0.845000000000000 -0.201117041666667
0.846000000000000 -0.201831912000000
0.847000000000000 -0.202548474333333
0.848000000000000 -0.203266730666667
0.849000000000000 -0.203986683000000
0.850000000000000 -0.204708333333333
0.851000000000000 -0.205431683666667
0.852000000000000 -0.206156736000000
0.853000000000000 -0.206883492333333
0.854000000000000 -0.207611954666667
0.855000000000000 -0.208342125000000
0.856000000000000 -0.209074005333333
0.857000000000000 -0.209807597666667
0.858000000000000 -0.210542904000000
0.859000000000000 -0.211279926333333
0.860000000000000 -0.212018666666667
0.861000000000000 -0.212759127000000
0.862000000000000 -0.213501309333333
0.863000000000000 -0.214245215666667
0.864000000000000 -0.214990848000000
0.865000000000000 -0.215738208333333
0.866000000000000 -0.216487298666667
0.867000000000000 -0.217238121000000
0.868000000000000 -0.217990677333333
0.869000000000000 -0.218744969666667
0.870000000000000 -0.219501000000000
0.871000000000000 -0.220258770333333
0.872000000000000 -0.221018282666667
0.873000000000000 -0.221779539000000
0.874000000000000 -0.222542541333333
0.875000000000000 -0.223307291666667
0.876000000000000 -0.224073792000000
0.877000000000000 -0.224842044333333
0.878000000000000 -0.225612050666667
0.879000000000000 -0.226383813000000
0.880000000000000 -0.227157333333333
0.881000000000000 -0.227932613666667
0.882000000000000 -0.228709656000000
0.883000000000000 -0.229488462333333
0.884000000000000 -0.230269034666667
0.885000000000000 -0.231051375000000
0.886000000000000 -0.231835485333333
0.887000000000000 -0.232621367666667
0.888000000000000 -0.233409024000000
0.889000000000000 -0.234198456333333
0.890000000000000 -0.234989666666667
0.891000000000000 -0.235782657000000
0.892000000000000 -0.236577429333333
0.893000000000000 -0.237373985666667
0.894000000000000 -0.238172328000000
0.895000000000000 -0.238972458333333
0.896000000000000 -0.239774378666667
0.897000000000000 -0.240578091000000
0.898000000000000 -0.241383597333333
0.899000000000000 -0.242190899666667
0.900000000000000 -0.243000000000000
0.901000000000000 -0.243810900333333
0.902000000000000 -0.244623602666667
0.903000000000000 -0.245438109000000
0.904000000000000 -0.246254421333333
0.905000000000000 -0.247072541666667
0.906000000000000 -0.247892472000000
0.907000000000000 -0.248714214333333
0.908000000000000 -0.249537770666667
0.909000000000000 -0.250363143000000
0.910000000000000 -0.251190333333333
0.911000000000000 -0.252019343666667
0.912000000000000 -0.252850176000000
0.913000000000000 -0.253682832333333
0.914000000000000 -0.254517314666667
0.915000000000000 -0.255353625000000
0.916000000000000 -0.256191765333333
0.917000000000000 -0.257031737666667
0.918000000000000 -0.257873544000000
0.919000000000000 -0.258717186333333
0.920000000000000 -0.259562666666667
0.921000000000000 -0.260409987000000
0.922000000000000 -0.261259149333333
0.923000000000000 -0.262110155666667
0.924000000000000 -0.262963008000000
0.925000000000000 -0.263817708333333
0.926000000000000 -0.264674258666667
0.927000000000000 -0.265532661000000
0.928000000000000 -0.266392917333333
0.929000000000000 -0.267255029666667
0.930000000000000 -0.268119000000000
0.931000000000000 -0.268984830333333
0.932000000000000 -0.269852522666667
0.933000000000000 -0.270722079000000
0.934000000000000 -0.271593501333333
0.935000000000000 -0.272466791666667
0.936000000000000 -0.273341952000000
0.937000000000000 -0.274218984333333
0.938000000000000 -0.275097890666667
0.939000000000000 -0.275978673000000
0.940000000000000 -0.276861333333333
0.941000000000000 -0.277745873666667
0.942000000000000 -0.278632296000000
0.943000000000000 -0.279520602333333
0.944000000000000 -0.280410794666667
0.945000000000000 -0.281302875000000
0.946000000000000 -0.282196845333333
0.947000000000000 -0.283092707666667
0.948000000000000 -0.283990464000000
0.949000000000000 -0.284890116333333
0.950000000000000 -0.285791666666667
0.951000000000000 -0.286695117000000
0.952000000000000 -0.287600469333333
0.953000000000000 -0.288507725666667
0.954000000000000 -0.289416888000000
0.955000000000000 -0.290327958333333
0.956000000000000 -0.291240938666667
0.957000000000000 -0.292155831000000
0.958000000000000 -0.293072637333333
0.959000000000000 -0.293991359666667
0.960000000000000 -0.294912000000000
0.961000000000000 -0.295834560333333
0.962000000000000 -0.296759042666667
0.963000000000000 -0.297685449000000
0.964000000000000 -0.298613781333333
0.965000000000000 -0.299544041666667
0.966000000000000 -0.300476232000000
0.967000000000000 -0.301410354333333
0.968000000000000 -0.302346410666667
0.969000000000000 -0.303284403000000
0.970000000000000 -0.304224333333333
0.971000000000000 -0.305166203666667
0.972000000000000 -0.306110016000000
0.973000000000000 -0.307055772333333
0.974000000000000 -0.308003474666667
0.975000000000000 -0.308953125000000
0.976000000000000 -0.309904725333333
0.977000000000000 -0.310858277666667
0.978000000000000 -0.311813784000000
0.979000000000000 -0.312771246333333
0.980000000000000 -0.313730666666667
0.981000000000000 -0.314692047000000
0.982000000000000 -0.315655389333333
0.983000000000000 -0.316620695666667
0.984000000000000 -0.317587968000000
0.985000000000000 -0.318557208333333
0.986000000000000 -0.319528418666667
0.987000000000000 -0.320501601000000
0.988000000000000 -0.321476757333333
0.989000000000000 -0.322453889666667
0.990000000000000 -0.323433000000000
0.991000000000000 -0.324414090333333
0.992000000000000 -0.325397162666667
0.993000000000000 -0.326382219000000
0.994000000000000 -0.327369261333333
0.995000000000000 -0.328358291666667
0.996000000000000 -0.329349312000000
0.997000000000000 -0.330342324333333
0.998000000000000 -0.331337330666667
0.999000000000000 -0.332334333000000
1.00000000000000 -0.333333333333333


==> t1.dat <==
0.000000000000000 0.000000000000000
0.00100000000000000 1.49566666666568e-7
0.00200000000000000 5.96533333333069e-7
0.00300000000000000 1.33829999999970e-6
0.00400000000000000 2.37226666666666e-6
0.00500000000000000 3.69583333333350e-6
0.00600000000000000 5.30640000000020e-6
0.00700000000000000 7.20136666666673e-6
0.00800000000000000 9.37813333333308e-6
0.00900000000000000 0.0000118341000000001
0.0100000000000000 0.0000145666666666669
0.0110000000000000 0.0000175732333333335
0.0120000000000000 0.0000208511999999998
0.0130000000000000 0.0000243979666666675
0.0140000000000000 0.0000282109333333332
0.0150000000000000 0.0000322875000000004
0.0160000000000000 0.0000366250666666672
0.0170000000000000 0.0000412210333333336
0.0180000000000000 0.0000460727999999980
0.0190000000000000 0.0000511777666666671
0.0200000000000000 0.0000565333333333341
0.0210000000000000 0.0000621369000000024
0.0220000000000000 0.0000679858666666651
0.0230000000000000 0.0000740776333333325
0.0240000000000000 0.0000804096000000011
0.0250000000000000 0.0000869791666666675
0.0260000000000000 0.0000937837333333351
0.0270000000000000 0.000100820700000000
0.0280000000000000 0.000108087466666667
0.0290000000000000 0.000115581433333331
0.0300000000000000 0.000123300000000000
0.0310000000000000 0.000131240566666666
0.0320000000000000 0.000139400533333327
0.0330000000000000 0.000147777299999999
0.0340000000000000 0.000156368266666665
0.0350000000000000 0.000165170833333339
0.0360000000000000 0.000174182400000000
0.0370000000000000 0.000183400366666669
0.0380000000000000 0.000192822133333333
0.0390000000000000 0.000202445100000004
0.0400000000000000 0.000212266666666662
0.0410000000000000 0.000222284233333335
0.0420000000000000 0.000232495199999995
0.0430000000000000 0.000242896966666670
0.0440000000000000 0.000253486933333338
0.0450000000000000 0.000264262500000001
0.0460000000000000 0.000275221066666671
0.0470000000000000 0.000286360033333335
0.0480000000000000 0.000297676800000000
0.0490000000000000 0.000309168766666673
0.0500000000000000 0.000320833333333333
0.0510000000000000 0.000332667900000000
0.0520000000000000 0.000344669866666668
0.0530000000000000 0.000356836633333336
0.0540000000000000 0.000369165599999999
0.0550000000000000 0.000381654166666669
0.0560000000000000 0.000394299733333339
0.0570000000000000 0.000407099699999997
0.0580000000000000 0.000420051466666668
0.0590000000000000 0.000433152433333334
0.0600000000000000 0.000446400000000000
0.0610000000000000 0.000459791566666666
0.0620000000000000 0.000473324533333333
0.0630000000000000 0.000486996300000000
0.0640000000000000 0.000500804266666668
0.0650000000000000 0.000514745833333330
0.0660000000000000 0.000528818399999992
0.0670000000000000 0.000543019366666675
0.0680000000000000 0.000557346133333331
0.0690000000000000 0.000571796099999994
0.0700000000000000 0.000586366666666671
0.0710000000000000 0.000601055233333328
0.0720000000000000 0.000615859199999999
0.0730000000000000 0.000630775966666677
0.0740000000000000 0.000645802933333328
0.0750000000000000 0.000660937500000000
0.0760000000000000 0.000676177066666672
0.0770000000000000 0.000691519033333324
0.0780000000000000 0.000706960800000003
0.0790000000000000 0.000722499766666662
0.0800000000000000 0.000738133333333335
0.0810000000000000 0.000753858900000001
0.0820000000000000 0.000769673866666667
0.0830000000000000 0.000785575633333341
0.0840000000000000 0.000801561600000000
0.0850000000000000 0.000817629166666667
0.0860000000000000 0.000833775733333333
0.0870000000000000 0.000849998700000007
0.0880000000000000 0.000866295466666667
0.0890000000000000 0.000882663433333333
0.0900000000000000 0.000899100000000000
0.0910000000000000 0.000915602566666660
0.0920000000000000 0.000932168533333333
0.0930000000000000 0.000948795299999999
0.0940000000000000 0.000965480266666666
0.0950000000000000 0.000982220833333339
0.0960000000000000 0.000999014400000012
0.0970000000000000 0.00101585836666668
0.0980000000000000 0.00103275013333333
0.0990000000000000 0.00104968710000000
0.100000000000000 0.00106666666666667
0.101000000000000 0.00108368623333333
0.102000000000000 0.00110074319999999
0.103000000000000 0.00111783496666668
0.104000000000000 0.00113495893333333
0.105000000000000 0.00115211250000000
0.106000000000000 0.00116929306666667
0.107000000000000 0.00118649803333334
0.108000000000000 0.00120372480000000
0.109000000000000 0.00122097076666666
0.110000000000000 0.00123823333333332
0.111000000000000 0.00125550990000001
0.112000000000000 0.00127279786666666
0.113000000000000 0.00129009463333334
0.114000000000000 0.00130739760000001
0.115000000000000 0.00132470416666668
0.116000000000000 0.00134201173333334
0.117000000000000 0.00135931770000000
0.118000000000000 0.00137661946666666
0.119000000000000 0.00139391443333334
0.120000000000000 0.00141120000000000
0.121000000000000 0.00142847356666666
0.122000000000000 0.00144573253333334
0.123000000000000 0.00146297430000000
0.124000000000000 0.00148019626666668
0.125000000000000 0.00149739583333333
0.126000000000000 0.00151457040000000
0.127000000000000 0.00153171736666666
0.128000000000000 0.00154883413333334
0.129000000000000 0.00156591810000001
0.130000000000000 0.00158296666666669
0.131000000000000 0.00159997723333333
0.132000000000000 0.00161694720000000
0.133000000000000 0.00163387396666667
0.134000000000000 0.00165075493333336
0.135000000000000 0.00166758750000001
0.136000000000000 0.00168436906666666
0.137000000000000 0.00170109703333332
0.138000000000000 0.00171776879999999
0.139000000000000 0.00173438176666665
0.140000000000000 0.00175093333333334
0.141000000000000 0.00176742089999998
0.142000000000000 0.00178384186666666
0.143000000000000 0.00180019363333334
0.144000000000000 0.00181647360000001
0.145000000000000 0.00183267916666668
0.146000000000000 0.00184880773333332
0.147000000000000 0.00186485670000000
0.148000000000000 0.00188082346666665
0.149000000000000 0.00189670543333334
0.150000000000000 0.00191249999999998
0.151000000000000 0.00192820456666667
0.152000000000000 0.00194381653333334
0.153000000000000 0.00195933330000000
0.154000000000000 0.00197475226666666
0.155000000000000 0.00199007083333333
0.156000000000000 0.00200528640000000
0.157000000000000 0.00202039636666665
0.158000000000000 0.00203539813333334
0.159000000000000 0.00205028909999999
0.160000000000000 0.00206506666666667
0.161000000000000 0.00207972823333333
0.162000000000000 0.00209427120000003
0.163000000000000 0.00210869296666666
0.164000000000000 0.00212299093333332
0.165000000000000 0.00213716249999998
0.166000000000000 0.00215120506666669
0.167000000000000 0.00216511603333333
0.168000000000000 0.00217889280000000
0.169000000000000 0.00219253276666667
0.170000000000000 0.00220603333333333
0.171000000000000 0.00221939190000001
0.172000000000000 0.00223260586666668
0.173000000000000 0.00224567263333333
0.174000000000000 0.00225858960000000
0.175000000000000 0.00227135416666668
0.176000000000000 0.00228396373333334
0.177000000000000 0.00229641570000000
0.178000000000000 0.00230870746666667
0.179000000000000 0.00232083643333333
0.180000000000000 0.00233280000000000
0.181000000000000 0.00234459556666666
0.182000000000000 0.00235622053333331
0.183000000000000 0.00236767230000001
0.184000000000000 0.00237894826666668
0.185000000000000 0.00239004583333333
0.186000000000000 0.00240096240000001
0.187000000000000 0.00241169536666669
0.188000000000000 0.00242224213333334
0.189000000000000 0.00243260010000002
0.190000000000000 0.00244276666666668
0.191000000000000 0.00245273923333333
0.192000000000000 0.00246251519999999
0.193000000000000 0.00247209196666665
0.194000000000000 0.00248146693333332
0.195000000000000 0.00249063750000000
0.196000000000000 0.00249960106666666
0.197000000000000 0.00250835503333333
0.198000000000000 0.00251689680000000
0.199000000000000 0.00252522376666667
0.200000000000000 0.00253333333333333
0.201000000000000 0.00254122290000000
0.202000000000000 0.00254888986666668
0.203000000000000 0.00255633163333333
0.204000000000000 0.00256354560000002
0.205000000000000 0.00257052916666667
0.206000000000000 0.00257727973333333
0.207000000000000 0.00258379470000000
0.208000000000000 0.00259007146666668
0.209000000000000 0.00259610743333333
0.210000000000000 0.00260190000000002
0.211000000000000 0.00260744656666667
0.212000000000000 0.00261274453333332
0.213000000000000 0.00261779129999998
0.214000000000000 0.00262258426666667
0.215000000000000 0.00262712083333333
0.216000000000000 0.00263139839999998
0.217000000000000 0.00263541436666667
0.218000000000000 0.00263916613333334
0.219000000000000 0.00264265110000000
0.220000000000000 0.00264586666666666
0.221000000000000 0.00264881023333333
0.222000000000000 0.00265147920000000
0.223000000000000 0.00265387096666667
0.224000000000000 0.00265598293333333
0.225000000000000 0.00265781250000002
0.226000000000000 0.00265935706666667
0.227000000000000 0.00266061403333334
0.228000000000000 0.00266158079999998
0.229000000000000 0.00266225476666665
0.230000000000000 0.00266263333333333
0.231000000000000 0.00266271390000000
0.232000000000000 0.00266249386666664
0.233000000000000 0.00266197063333332
0.234000000000000 0.00266114160000000
0.235000000000000 0.00266000416666667
0.236000000000000 0.00265855573333335
0.237000000000000 0.00265679369999999
0.238000000000000 0.00265471546666665
0.239000000000000 0.00265231843333333
0.240000000000000 0.00264960000000000
0.241000000000000 0.00264655756666668
0.242000000000000 0.00264318853333331
0.243000000000000 0.00263949029999999
0.244000000000000 0.00263546026666667
0.245000000000000 0.00263109583333332
0.246000000000000 0.00262639440000001
0.247000000000000 0.00262135336666666
0.248000000000000 0.00261597013333331
0.249000000000000 0.00261024209999999
0.250000000000000 0.00260416666666669
0.251000000000000 0.00259774123333334
0.252000000000000 0.00259096320000002
0.253000000000000 0.00258382996666667
0.254000000000000 0.00257633893333331
0.255000000000000 0.00256848749999999
0.256000000000000 0.00256027306666667
0.257000000000000 0.00255169303333330
0.258000000000000 0.00254274480000000
0.259000000000000 0.00253342576666665
0.260000000000000 0.00252373333333333
0.261000000000000 0.00251366489999999
0.262000000000000 0.00250321786666663
0.263000000000000 0.00249238963333331
0.264000000000000 0.00248117760000000
0.265000000000000 0.00246957916666668
0.266000000000000 0.00245759173333332
0.267000000000000 0.00244521269999998
0.268000000000000 0.00243243946666666
0.269000000000000 0.00241926943333332
0.270000000000000 0.00240570000000001
0.271000000000000 0.00239172856666670
0.272000000000000 0.00237735253333332
0.273000000000000 0.00236256929999995
0.274000000000000 0.00234737626666665
0.275000000000000 0.00233177083333330
0.276000000000000 0.00231575039999998
0.277000000000000 0.00229931236666669
0.278000000000000 0.00228245413333333
0.279000000000000 0.00226517310000002
0.280000000000000 0.00224746666666664
0.281000000000000 0.00222933223333333
0.282000000000000 0.00221076720000002
0.283000000000000 0.00219176896666662
0.284000000000000 0.00217233493333335
0.285000000000000 0.00215246250000001
0.286000000000000 0.00213214906666664
0.287000000000000 0.00211139203333333
0.288000000000000 0.00209018880000000
0.289000000000000 0.00206853676666668
0.290000000000000 0.00204643333333332
0.291000000000000 0.00202387590000003
0.292000000000000 0.00200086186666670
0.293000000000000 0.00197738863333335
0.294000000000000 0.00195345360000004
0.295000000000000 0.00192905416666672
0.296000000000000 0.00190418773333334
0.297000000000000 0.00187885169999996
0.298000000000000 0.00185304346666670
0.299000000000000 0.00182676043333335
0.300000000000000 0.00180000000000002
0.301000000000000 0.00177275956666667
0.302000000000000 0.00174503653333330
0.303000000000000 0.00171682830000003
0.304000000000000 0.00168813226666664
0.305000000000000 0.00165894583333331
0.306000000000000 0.00162926640000000
0.307000000000000 0.00159909136666664
0.308000000000000 0.00156841813333336
0.309000000000000 0.00153724410000000
0.310000000000000 0.00150556666666668
0.311000000000000 0.00147338323333335
0.312000000000000 0.00144069120000001
0.313000000000000 0.00140748796666668
0.314000000000000 0.00137377093333335
0.315000000000000 0.00133953750000004
0.316000000000000 0.00130478506666665
0.317000000000000 0.00126951103333334
0.318000000000000 0.00123371279999995
0.319000000000000 0.00119738776666667
0.320000000000000 0.00116053333333332
0.321000000000000 0.00112314689999998
0.322000000000000 0.00108522586666671
0.323000000000000 0.00104676763333333
0.324000000000000 0.00100776959999999
0.325000000000000 0.000968229166666668
0.326000000000000 0.000928143733333331
0.327000000000000 0.000887510699999983
0.328000000000000 0.000846327466666685
0.329000000000000 0.000804591433333335
0.330000000000000 0.000762299999999994
0.331000000000000 0.000719450566666668
0.332000000000000 0.000676040533333311
0.333000000000000 0.000632067299999983
0.334000000000000 0.000587528266666693
0.335000000000000 0.000542420833333335
0.336000000000000 0.000496742400000028
0.337000000000000 0.000450490366666667
0.338000000000000 0.000403662133333316
0.339000000000000 0.000356255099999980
0.340000000000000 0.000308266666666668
0.341000000000000 0.000259694233333330
0.342000000000000 0.000210535200000028
0.343000000000000 0.000160786966666659
0.344000000000000 0.000110446933333341
0.345000000000000 0.0000595125000000252
0.346000000000000 7.98106666666243e-6
0.347000000000000 -0.0000441499666666845
0.348000000000000 -0.0000968832000000086
0.349000000000000 -0.000150221233333359
0.350000000000000 -0.000204166666666616
0.351000000000000 -0.000258722099999997
0.352000000000000 -0.000313890133333383
0.353000000000000 -0.000369673366666656
0.354000000000000 -0.000426074399999976
0.355000000000000 -0.000483095833333336
0.356000000000000 -0.000540740266666673
0.357000000000000 -0.000599010299999980
0.358000000000000 -0.000657908533333362
0.359000000000000 -0.000717437566666701
0.360000000000000 -0.000777599999999989
0.361000000000000 -0.000838398433333332
0.362000000000000 -0.000899835466666665
0.363000000000000 -0.000961913699999983
0.364000000000000 -0.00102463573333333
0.365000000000000 -0.00108800416666666
0.366000000000000 -0.00115202160000000
0.367000000000000 -0.00121669063333335
0.368000000000000 -0.00128201386666671
0.369000000000000 -0.00134799390000001
0.370000000000000 -0.00141463333333330
0.371000000000000 -0.00148193476666664
0.372000000000000 -0.00154990080000000
0.373000000000000 -0.00161853403333334
0.374000000000000 -0.00168783706666670
0.375000000000000 -0.00175781249999996
0.376000000000000 -0.00182846293333333
0.377000000000000 -0.00189979096666665
0.378000000000000 -0.00197179919999996
0.379000000000000 -0.00204449023333336
0.380000000000000 -0.00211786666666663
0.381000000000000 -0.00219193109999999
0.382000000000000 -0.00226668613333336
0.383000000000000 -0.00234213436666669
0.384000000000000 -0.00241827840000003
0.385000000000000 -0.00249512083333336
0.386000000000000 -0.00257266426666664
0.387000000000000 -0.00265091130000000
0.388000000000000 -0.00272986453333335
0.389000000000000 -0.00280952656666666
0.390000000000000 -0.00288989999999995
0.391000000000000 -0.00297098743333335
0.392000000000000 -0.00305279146666665
0.393000000000000 -0.00313531469999995
0.394000000000000 -0.00321855973333329
0.395000000000000 -0.00330252916666668
0.396000000000000 -0.00338722559999999
0.397000000000000 -0.00347265163333332
0.398000000000000 -0.00355880986666662
0.399000000000000 -0.00364570289999999
0.400000000000000 -0.00373333333333331
0.401000000000000 -0.00382170376666668
0.402000000000000 -0.00391081679999999
0.403000000000000 -0.00400067503333335
0.404000000000000 -0.00409128106666667
0.405000000000000 -0.00418263750000003
0.406000000000000 -0.00427474693333335
0.407000000000000 -0.00436761196666668
0.408000000000000 -0.00446123520000002
0.409000000000000 -0.00455561923333336
0.410000000000000 -0.00465076666666669
0.411000000000000 -0.00474668010000001
0.412000000000000 -0.00484336213333331
0.413000000000000 -0.00494081536666668
0.414000000000000 -0.00503904240000003
0.415000000000000 -0.00513804583333333
0.416000000000000 -0.00523782826666669
0.417000000000000 -0.00533839229999999
0.418000000000000 -0.00543974053333329
0.419000000000000 -0.00554187556666669
0.420000000000000 -0.00564480000000001
0.421000000000000 -0.00574851643333329
0.422000000000000 -0.00585302746666666
0.423000000000000 -0.00595833569999998
0.424000000000000 -0.00606444373333331
0.425000000000000 -0.00617135416666664
0.426000000000000 -0.00627906959999996
0.427000000000000 -0.00638759263333333
0.428000000000000 -0.00649692586666667
0.429000000000000 -0.00660707189999998
0.430000000000000 -0.00671803333333332
0.431000000000000 -0.00682981276666667
0.432000000000000 -0.00694241280000002
0.433000000000000 -0.00705583603333332
0.434000000000000 -0.00717008506666666
0.435000000000000 -0.00728516250000000
0.436000000000000 -0.00740107093333336
0.437000000000000 -0.00751781296666665
0.438000000000000 -0.00763539120000001
0.439000000000000 -0.00775380823333333
0.440000000000000 -0.00787306666666665
0.441000000000000 -0.00799316909999997
0.442000000000000 -0.00811411813333335
0.443000000000000 -0.00823591636666665
0.444000000000000 -0.00835856639999999
0.445000000000000 -0.00848207083333330
0.446000000000000 -0.00860643226666663
0.447000000000000 -0.00873165329999998
0.448000000000000 -0.00885773653333333
0.449000000000000 -0.00898468456666662
0.450000000000000 -0.00911250000000002
0.451000000000000 -0.00924118543333335
0.452000000000000 -0.00937074346666666
0.453000000000000 -0.00950117670000000
0.454000000000000 -0.00963248773333336
0.455000000000000 -0.00976467916666668
0.456000000000000 -0.00989775360000000
0.457000000000000 -0.0100317136333333
0.458000000000000 -0.0101665618666666
0.459000000000000 -0.0103023009000000
0.460000000000000 -0.0104389333333333
0.461000000000000 -0.0105764617666667
0.462000000000000 -0.0107148888000000
0.463000000000000 -0.0108542170333333
0.464000000000000 -0.0109944490666667
0.465000000000000 -0.0111355875000000
0.466000000000000 -0.0112776349333333
0.467000000000000 -0.0114205939666667
0.468000000000000 -0.0115644672000000
0.469000000000000 -0.0117092572333333
0.470000000000000 -0.0118549666666666
0.471000000000000 -0.0120015981000001
0.472000000000000 -0.0121491541333333
0.473000000000000 -0.0122976373666667
0.474000000000000 -0.0124470504000000
0.475000000000000 -0.0125973958333333
0.476000000000000 -0.0127486762666667
0.477000000000000 -0.0129008943000000
0.478000000000000 -0.0130540525333334
0.479000000000000 -0.0132081535666667
0.480000000000000 -0.0133632000000000
0.481000000000000 -0.0135191944333333
0.482000000000000 -0.0136761394666667
0.483000000000000 -0.0138340377000000
0.484000000000000 -0.0139928917333333
0.485000000000000 -0.0141527041666667
0.486000000000000 -0.0143134776000000
0.487000000000000 -0.0144752146333333
0.488000000000000 -0.0146379178666666
0.489000000000000 -0.0148015899000000
0.490000000000000 -0.0149662333333333
0.491000000000000 -0.0151318507666667
0.492000000000000 -0.0152984448000000
0.493000000000000 -0.0154660180333333
0.494000000000000 -0.0156345730666667
0.495000000000000 -0.0158041125000000
0.496000000000000 -0.0159746389333333
0.497000000000000 -0.0161461549666666
0.498000000000000 -0.0163186632000000
0.499000000000000 -0.0164921662333334
0.500000000000000 -0.0166666666666667
0.501000000000000 -0.0168421671000000
0.502000000000000 -0.0170186701333334
0.503000000000000 -0.0171961783666666
0.504000000000000 -0.0173746944000000
0.505000000000000 -0.0175542208333334
0.506000000000000 -0.0177347602666666
0.507000000000000 -0.0179163152999999
0.508000000000000 -0.0180988885333333
0.509000000000000 -0.0182824825666666
0.510000000000000 -0.0184671000000000
0.511000000000000 -0.0186527434333334
0.512000000000000 -0.0188394154666667
0.513000000000000 -0.0190271187000000
0.514000000000000 -0.0192158557333333
0.515000000000000 -0.0194056291666667
0.516000000000000 -0.0195964416000000
0.517000000000000 -0.0197882956333333
0.518000000000000 -0.0199811938666667
0.519000000000000 -0.0201751389000001
0.520000000000000 -0.0203701333333333
0.521000000000000 -0.0205661797666666
0.522000000000000 -0.0207632808000000
0.523000000000000 -0.0209614390333334
0.524000000000000 -0.0211606570666667
0.525000000000000 -0.0213609375000000
0.526000000000000 -0.0215622829333333
0.527000000000000 -0.0217646959666667
0.528000000000000 -0.0219681791999999
0.529000000000000 -0.0221727352333333
0.530000000000000 -0.0223783666666666
0.531000000000000 -0.0225850760999999
0.532000000000000 -0.0227928661333333
0.533000000000000 -0.0230017393666667
0.534000000000000 -0.0232116984000000
0.535000000000000 -0.0234227458333334
0.536000000000000 -0.0236348842666667
0.537000000000000 -0.0238481162999999
0.538000000000000 -0.0240624445333333
0.539000000000000 -0.0242778715666667
0.540000000000000 -0.0244944000000000
0.541000000000000 -0.0247120324333333
0.542000000000000 -0.0249307714666667
0.543000000000000 -0.0251506197000000
0.544000000000000 -0.0253715797333333
0.545000000000000 -0.0255936541666666
0.546000000000000 -0.0258168456000000
0.547000000000000 -0.0260411566333333
0.548000000000000 -0.0262665898666666
0.549000000000000 -0.0264931478999999
0.550000000000000 -0.0267208333333333
0.551000000000000 -0.0269496487666666
0.552000000000000 -0.0271795967999999
0.553000000000000 -0.0274106800333334
0.554000000000000 -0.0276429010666667
0.555000000000000 -0.0278762625000000
0.556000000000000 -0.0281107669333334
0.557000000000000 -0.0283464169666666
0.558000000000000 -0.0285832152000001
0.559000000000000 -0.0288211642333334
0.560000000000000 -0.0290602666666667
0.561000000000000 -0.0293005251000000
0.562000000000000 -0.0295419421333334
0.563000000000000 -0.0297845203666667
0.564000000000000 -0.0300282624000000
0.565000000000000 -0.0302731708333334
0.566000000000000 -0.0305192482666666
0.567000000000000 -0.0307664973000000
0.568000000000000 -0.0310149205333333
0.569000000000000 -0.0312645205666666
0.570000000000000 -0.0315153000000000
0.571000000000000 -0.0317672614333333
0.572000000000000 -0.0320204074666666
0.573000000000000 -0.0322747407000000
0.574000000000000 -0.0325302637333332
0.575000000000000 -0.0327869791666666
0.576000000000000 -0.0330448896000001
0.577000000000000 -0.0333039976333332
0.578000000000000 -0.0335643058666667
0.579000000000000 -0.0338258169000000
0.580000000000000 -0.0340885333333333
0.581000000000000 -0.0343524577666666
0.582000000000000 -0.0346175928000000
0.583000000000000 -0.0348839410333334
0.584000000000000 -0.0351515050666666
0.585000000000000 -0.0354202875000000
0.586000000000000 -0.0356902909333333
0.587000000000000 -0.0359615179666667
0.588000000000000 -0.0362339712000000
0.589000000000000 -0.0365076532333333
0.590000000000000 -0.0367825666666667
0.591000000000000 -0.0370587141000001
0.592000000000000 -0.0373360981333334
0.593000000000000 -0.0376147213666667
0.594000000000000 -0.0378945864000000
0.595000000000000 -0.0381756958333334
0.596000000000000 -0.0384580522666668
0.597000000000000 -0.0387416583000001
0.598000000000000 -0.0390265165333333
0.599000000000000 -0.0393126295666667
0.600000000000000 -0.0396000000000000
0.601000000000000 -0.0398886304333333
0.602000000000000 -0.0401785234666667
0.603000000000000 -0.0404696817000000
0.604000000000000 -0.0407621077333332
0.605000000000000 -0.0410558041666667
0.606000000000000 -0.0413507736000001
0.607000000000000 -0.0416470186333333
0.608000000000000 -0.0419445418666667
0.609000000000000 -0.0422433459000000
0.610000000000000 -0.0425434333333333
0.611000000000000 -0.0428448067666667
0.612000000000000 -0.0431474688000000
0.613000000000000 -0.0434514220333333
0.614000000000000 -0.0437566690666668
0.615000000000000 -0.0440632125000000
0.616000000000000 -0.0443710549333333
0.617000000000000 -0.0446801989666666
0.618000000000000 -0.0449906472000000
0.619000000000000 -0.0453024022333334
0.620000000000000 -0.0456154666666666
0.621000000000000 -0.0459298430999999
0.622000000000000 -0.0462455341333333
0.623000000000000 -0.0465625423666667
0.624000000000000 -0.0468808704000000
0.625000000000000 -0.0472005208333334
0.626000000000000 -0.0475214962666667
0.627000000000000 -0.0478437992999999
0.628000000000000 -0.0481674325333333
0.629000000000000 -0.0484923985666667
0.630000000000000 -0.0488187000000000
0.631000000000000 -0.0491463394333334
0.632000000000000 -0.0494753194666667
0.633000000000000 -0.0498056427000000
0.634000000000000 -0.0501373117333332
0.635000000000000 -0.0504703291666666
0.636000000000000 -0.0508046975999999
0.637000000000000 -0.0511404196333333
0.638000000000000 -0.0514774978666667
0.639000000000000 -0.0518159348999999
0.640000000000000 -0.0521557333333332
0.641000000000000 -0.0524968957666667
0.642000000000000 -0.0528394248000000
0.643000000000000 -0.0531833230333334
0.644000000000000 -0.0535285930666667
0.645000000000000 -0.0538752375000000
0.646000000000000 -0.0542232589333332
0.647000000000000 -0.0545726599666666
0.648000000000000 -0.0549234432000000
0.649000000000000 -0.0552756112333334
0.650000000000000 -0.0556291666666667
0.651000000000000 -0.0559841121000000
0.652000000000000 -0.0563404501333333
0.653000000000000 -0.0566981833666667
0.654000000000000 -0.0570573143999999
0.655000000000000 -0.0574178458333333
0.656000000000000 -0.0577797802666666
0.657000000000000 -0.0581431203000000
0.658000000000000 -0.0585078685333333
0.659000000000000 -0.0588740275666667
0.660000000000000 -0.0592415999999999
0.661000000000000 -0.0596105884333333
0.662000000000000 -0.0599809954666667
0.663000000000000 -0.0603528237000001
0.664000000000000 -0.0607260757333333
0.665000000000000 -0.0611007541666667
0.666000000000000 -0.0614768616000000
0.667000000000000 -0.0618544006333334
0.668000000000000 -0.0622333738666666
0.669000000000000 -0.0626137839000001
0.670000000000000 -0.0629956333333334
0.671000000000000 -0.0633789247666666
0.672000000000000 -0.0637636608000001
0.673000000000000 -0.0641498440333332
0.674000000000000 -0.0645374770666667
0.675000000000000 -0.0649265625000000
0.676000000000000 -0.0653171029333334
0.677000000000000 -0.0657091009666666
0.678000000000000 -0.0661025592000000
0.679000000000000 -0.0664974802333334
0.680000000000000 -0.0668938666666666
0.681000000000000 -0.0672917210999999
0.682000000000000 -0.0676910461333332
0.683000000000000 -0.0680918443666666
0.684000000000000 -0.0684941184000000
0.685000000000000 -0.0688978708333334
0.686000000000000 -0.0693031042666666
0.687000000000000 -0.0697098213000000
0.688000000000000 -0.0701180245333333
0.689000000000000 -0.0705277165666667
0.690000000000000 -0.0709389000000000
0.691000000000000 -0.0713515774333333
0.692000000000000 -0.0717657514666666
0.693000000000000 -0.0721814247000000
0.694000000000000 -0.0725985997333334
0.695000000000000 -0.0730172791666667
0.696000000000000 -0.0734374656000000
0.697000000000000 -0.0738591616333334
0.698000000000000 -0.0742823698666666
0.699000000000000 -0.0747070928999999
0.700000000000000 -0.0751333333333333
0.701000000000000 -0.0755610937666666
0.702000000000000 -0.0759903768000000
0.703000000000000 -0.0764211850333333
0.704000000000000 -0.0768535210666667
0.705000000000000 -0.0772873875000001
0.706000000000000 -0.0777227869333333
0.707000000000000 -0.0781597219666667
0.708000000000000 -0.0785981951999999
0.709000000000000 -0.0790382092333333
0.710000000000000 -0.0794797666666667
0.711000000000000 -0.0799228701000000
0.712000000000000 -0.0803675221333333
0.713000000000000 -0.0808137253666668
0.714000000000000 -0.0812614824000000
0.715000000000000 -0.0817107958333333
0.716000000000000 -0.0821616682666666
0.717000000000000 -0.0826141023000001
0.718000000000000 -0.0830681005333334
0.719000000000000 -0.0835236655666666
0.720000000000000 -0.0839808000000000
0.721000000000000 -0.0844395064333333
0.722000000000000 -0.0848997874666667
0.723000000000000 -0.0853616456999999
0.724000000000000 -0.0858250837333333
0.725000000000000 -0.0862901041666667
0.726000000000000 -0.0867567095999999
0.727000000000000 -0.0872249026333334
0.728000000000000 -0.0876946858666666
0.729000000000000 -0.0881660619000000
0.730000000000000 -0.0886390333333333
0.731000000000000 -0.0891136027666667
0.732000000000000 -0.0895897727999999
0.733000000000000 -0.0900675460333333
0.734000000000000 -0.0905469250666666
0.735000000000000 -0.0910279125000000
0.736000000000000 -0.0915105109333334
0.737000000000000 -0.0919947229666666
0.738000000000000 -0.0924805512000000
0.739000000000000 -0.0929679982333333
0.740000000000000 -0.0934570666666666
0.741000000000000 -0.0939477591000000
0.742000000000000 -0.0944400781333333
0.743000000000000 -0.0949340263666666
0.744000000000000 -0.0954296064000000
0.745000000000000 -0.0959268208333334
0.746000000000000 -0.0964256722666667
0.747000000000000 -0.0969261633000000
0.748000000000000 -0.0974282965333333
0.749000000000000 -0.0979320745666666
0.750000000000000 -0.0984375000000001
0.751000000000000 -0.0989445754333333
0.752000000000000 -0.0994533034666666
0.753000000000000 -0.0999636867000000
0.754000000000000 -0.100475727733333
0.755000000000000 -0.100989429166667
0.756000000000000 -0.101504793600000
0.757000000000000 -0.102021823633333
0.758000000000000 -0.102540521866667
0.759000000000000 -0.103060890900000
0.760000000000000 -0.103582933333333
0.761000000000000 -0.104106651766667
0.762000000000000 -0.104632048800000
0.763000000000000 -0.105159127033333
0.764000000000000 -0.105687889066667
0.765000000000000 -0.106218337500000
0.766000000000000 -0.106750474933333
0.767000000000000 -0.107284303966667
0.768000000000000 -0.107819827200000
0.769000000000000 -0.108357047233333
0.770000000000000 -0.108895966666667
0.771000000000000 -0.109436588100000
0.772000000000000 -0.109978914133333
0.773000000000000 -0.110522947366667
0.774000000000000 -0.111068690400000
0.775000000000000 -0.111616145833333
0.776000000000000 -0.112165316266667
0.777000000000000 -0.112716204300000
0.778000000000000 -0.113268812533333
0.779000000000000 -0.113823143566667
0.780000000000000 -0.114379200000000
0.781000000000000 -0.114936984433333
0.782000000000000 -0.115496499466667
0.783000000000000 -0.116057747700000
0.784000000000000 -0.116620731733333
0.785000000000000 -0.117185454166667
0.786000000000000 -0.117751917600000
0.787000000000000 -0.118320124633333
0.788000000000000 -0.118890077866667
0.789000000000000 -0.119461779900000
0.790000000000000 -0.120035233333333
0.791000000000000 -0.120610440766667
0.792000000000000 -0.121187404800000
0.793000000000000 -0.121766128033333
0.794000000000000 -0.122346613066667
0.795000000000000 -0.122928862500000
0.796000000000000 -0.123512878933333
0.797000000000000 -0.124098664966667
0.798000000000000 -0.124686223200000
0.799000000000000 -0.125275556233333
0.800000000000000 -0.125866666666667
0.801000000000000 -0.126459557100000
0.802000000000000 -0.127054230133333
0.803000000000000 -0.127650688366667
0.804000000000000 -0.128248934400000
0.805000000000000 -0.128848970833333
0.806000000000000 -0.129450800266667
0.807000000000000 -0.130054425300000
0.808000000000000 -0.130659848533333
0.809000000000000 -0.131267072566667
0.810000000000000 -0.131876100000000
0.811000000000000 -0.132486933433333
0.812000000000000 -0.133099575466667
0.813000000000000 -0.133714028700000
0.814000000000000 -0.134330295733333
0.815000000000000 -0.134948379166667
0.816000000000000 -0.135568281600000
0.817000000000000 -0.136190005633333
0.818000000000000 -0.136813553866667
0.819000000000000 -0.137438928900000
0.820000000000000 -0.138066133333333
0.821000000000000 -0.138695169766667
0.822000000000000 -0.139326040800000
0.823000000000000 -0.139958749033333
0.824000000000000 -0.140593297066667
0.825000000000000 -0.141229687500000
0.826000000000000 -0.141867922933333
0.827000000000000 -0.142508005966667
0.828000000000000 -0.143149939200000
0.829000000000000 -0.143793725233333
0.830000000000000 -0.144439366666667
0.831000000000000 -0.145086866100000
0.832000000000000 -0.145736226133333
0.833000000000000 -0.146387449366667
0.834000000000000 -0.147040538400000
0.835000000000000 -0.147695495833333
0.836000000000000 -0.148352324266667
0.837000000000000 -0.149011026300000
0.838000000000000 -0.149671604533333
0.839000000000000 -0.150334061566667
0.840000000000000 -0.150998400000000
0.841000000000000 -0.151664622433333
0.842000000000000 -0.152332731466667
0.843000000000000 -0.153002729700000
0.844000000000000 -0.153674619733333
0.845000000000000 -0.154348404166667
0.846000000000000 -0.155024085600000
0.847000000000000 -0.155701666633333
0.848000000000000 -0.156381149866667
0.849000000000000 -0.157062537900000
0.850000000000000 -0.157745833333333
0.851000000000000 -0.158431038766667
0.852000000000000 -0.159118156800000
0.853000000000000 -0.159807190033333
0.854000000000000 -0.160498141066667
0.855000000000000 -0.161191012500000
0.856000000000000 -0.161885806933333
0.857000000000000 -0.162582526966667
0.858000000000000 -0.163281175200000
0.859000000000000 -0.163981754233333
0.860000000000000 -0.164684266666667
0.861000000000000 -0.165388715100000
0.862000000000000 -0.166095102133333
0.863000000000000 -0.166803430366667
0.864000000000000 -0.167513702400000
0.865000000000000 -0.168225920833333
0.866000000000000 -0.168940088266667
0.867000000000000 -0.169656207300000
0.868000000000000 -0.170374280533333
0.869000000000000 -0.171094310566667
0.870000000000000 -0.171816300000000
0.871000000000000 -0.172540251433333
0.872000000000000 -0.173266167466667
0.873000000000000 -0.173994050700000
0.874000000000000 -0.174723903733333
0.875000000000000 -0.175455729166667
0.876000000000000 -0.176189529600000
0.877000000000000 -0.176925307633333
0.878000000000000 -0.177663065866667
0.879000000000000 -0.178402806900000
0.880000000000000 -0.179144533333333
0.881000000000000 -0.179888247766667
0.882000000000000 -0.180633952800000
0.883000000000000 -0.181381651033333
0.884000000000000 -0.182131345066667
0.885000000000000 -0.182883037500000
0.886000000000000 -0.183636730933333
0.887000000000000 -0.184392427966667
0.888000000000000 -0.185150131200000
0.889000000000000 -0.185909843233333
0.890000000000000 -0.186671566666667
0.891000000000000 -0.187435304100000
0.892000000000000 -0.188201058133333
0.893000000000000 -0.188968831366667
0.894000000000000 -0.189738626400000
0.895000000000000 -0.190510445833333
0.896000000000000 -0.191284292266667
0.897000000000000 -0.192060168300000
0.898000000000000 -0.192838076533333
0.899000000000000 -0.193618019566667
0.900000000000000 -0.194400000000000
0.901000000000000 -0.195184020433333
0.902000000000000 -0.195970083466667
0.903000000000000 -0.196758191700000
0.904000000000000 -0.197548347733333
0.905000000000000 -0.198340554166667
0.906000000000000 -0.199134813600000
0.907000000000000 -0.199931128633333
0.908000000000000 -0.200729501866667
0.909000000000000 -0.201529935900000
0.910000000000000 -0.202332433333333
0.911000000000000 -0.203136996766667
0.912000000000000 -0.203943628800000
0.913000000000000 -0.204752332033333
0.914000000000000 -0.205563109066667
0.915000000000000 -0.206375962500000
0.916000000000000 -0.207190894933333
0.917000000000000 -0.208007908966667
0.918000000000000 -0.208827007200000
0.919000000000000 -0.209648192233333
0.920000000000000 -0.210471466666667
0.921000000000000 -0.211296833100000
0.922000000000000 -0.212124294133333
0.923000000000000 -0.212953852366667
0.924000000000000 -0.213785510400000
0.925000000000000 -0.214619270833333
0.926000000000000 -0.215455136266667
0.927000000000000 -0.216293109300000
0.928000000000000 -0.217133192533333
0.929000000000000 -0.217975388566667
0.930000000000000 -0.218819700000000
0.931000000000000 -0.219666129433333
0.932000000000000 -0.220514679466667
0.933000000000000 -0.221365352700000
0.934000000000000 -0.222218151733333
0.935000000000000 -0.223073079166667
0.936000000000000 -0.223930137600000
0.937000000000000 -0.224789329633333
0.938000000000000 -0.225650657866667
0.939000000000000 -0.226514124900000
0.940000000000000 -0.227379733333333
0.941000000000000 -0.228247485766667
0.942000000000000 -0.229117384800000
0.943000000000000 -0.229989433033333
0.944000000000000 -0.230863633066667
0.945000000000000 -0.231739987500000
0.946000000000000 -0.232618498933333
0.947000000000000 -0.233499169966667
0.948000000000000 -0.234382003200000
0.949000000000000 -0.235267001233333
0.950000000000000 -0.236154166666667
0.951000000000000 -0.237043502100000
0.952000000000000 -0.237935010133333
0.953000000000000 -0.238828693366667
0.954000000000000 -0.239724554400000
0.955000000000000 -0.240622595833333
0.956000000000000 -0.241522820266667
0.957000000000000 -0.242425230300000
0.958000000000000 -0.243329828533333
0.959000000000000 -0.244236617566667
0.960000000000000 -0.245145600000000
0.961000000000000 -0.246056778433333
0.962000000000000 -0.246970155466667
0.963000000000000 -0.247885733700000
0.964000000000000 -0.248803515733333
0.965000000000000 -0.249723504166667
0.966000000000000 -0.250645701600000
0.967000000000000 -0.251570110633333
0.968000000000000 -0.252496733866667
0.969000000000000 -0.253425573900000
0.970000000000000 -0.254356633333333
0.971000000000000 -0.255289914766667
0.972000000000000 -0.256225420800000
0.973000000000000 -0.257163154033333
0.974000000000000 -0.258103117066667
0.975000000000000 -0.259045312500000
0.976000000000000 -0.259989742933333
0.977000000000000 -0.260936410966667
0.978000000000000 -0.261885319200000
0.979000000000000 -0.262836470233333
0.980000000000000 -0.263789866666667
0.981000000000000 -0.264745511100000
0.982000000000000 -0.265703406133333
0.983000000000000 -0.266663554366667
0.984000000000000 -0.267625958400000
0.985000000000000 -0.268590620833333
0.986000000000000 -0.269557544266667
0.987000000000000 -0.270526731300000
0.988000000000000 -0.271498184533333
0.989000000000000 -0.272471906566667
0.990000000000000 -0.273447900000000
0.991000000000000 -0.274426167433333
0.992000000000000 -0.275406711466667
0.993000000000000 -0.276389534700000
0.994000000000000 -0.277374639733333
0.995000000000000 -0.278362029166667
0.996000000000000 -0.279351705600000
0.997000000000000 -0.280343671633333
0.998000000000000 -0.281337929866667
0.999000000000000 -0.282334482900000
1.00000000000000 -0.283333333333333


==> t2.dat <==
0.000000000000000 0.000000000000000
0.00100000000000000 2.99466666666727e-7
0.00200000000000000 1.19573333333314e-6
0.00300000000000000 2.68559999999987e-6
0.00400000000000000 4.76586666666671e-6
0.00500000000000000 7.43333333333342e-6
0.00600000000000000 0.0000106847999999998
0.00700000000000000 0.0000145170666666673
0.00800000000000000 0.0000189269333333332
0.00900000000000000 0.0000239111999999989
0.0100000000000000 0.0000294666666666669
0.0110000000000000 0.0000355901333333325
0.0120000000000000 0.0000422783999999999
0.0130000000000000 0.0000495282666666680
0.0140000000000000 0.0000573365333333322
0.0150000000000000 0.0000657000000000001
0.0160000000000000 0.0000746154666666637
0.0170000000000000 0.0000840797333333324
0.0180000000000000 0.0000940895999999997
0.0190000000000000 0.000104641866666665
0.0200000000000000 0.000115733333333333
0.0210000000000000 0.000127360799999997
0.0220000000000000 0.000139521066666669
0.0230000000000000 0.000152210933333334
0.0240000000000000 0.000165427200000002
0.0250000000000000 0.000179166666666668
0.0260000000000000 0.000193426133333334
0.0270000000000000 0.000208202399999999
0.0280000000000000 0.000223492266666667
0.0290000000000000 0.000239292533333334
0.0300000000000000 0.000255599999999998
0.0310000000000000 0.000272411466666664
0.0320000000000000 0.000289723733333337
0.0330000000000000 0.000307533600000000
0.0340000000000000 0.000325837866666664
0.0350000000000000 0.000344633333333330
0.0360000000000000 0.000363916800000003
0.0370000000000000 0.000383685066666667
0.0380000000000000 0.000403934933333336
0.0390000000000000 0.000424663200000001
0.0400000000000000 0.000445866666666669
0.0410000000000000 0.000467542133333332
0.0420000000000000 0.000489686400000001
0.0430000000000000 0.000512296266666663
0.0440000000000000 0.000535368533333330
0.0450000000000000 0.000558899999999994
0.0460000000000000 0.000582887466666668
0.0470000000000000 0.000607327733333336
0.0480000000000000 0.000632217600000005
0.0490000000000000 0.000657553866666667
0.0500000000000000 0.000683333333333334
0.0510000000000000 0.000709552799999999
0.0520000000000000 0.000736209066666667
0.0530000000000000 0.000763298933333337
0.0540000000000000 0.000790819200000001
0.0550000000000000 0.000818766666666665
0.0560000000000000 0.000847138133333335
0.0570000000000000 0.000875930400000002
0.0580000000000000 0.000905140266666667
0.0590000000000000 0.000934764533333333
0.0600000000000000 0.000964799999999995
0.0610000000000000 0.000995243466666670
0.0620000000000000 0.00102609173333335
0.0630000000000000 0.00105734160000000
0.0640000000000000 0.00108898986666667
0.0650000000000000 0.00112103333333334
0.0660000000000000 0.00115346880000000
0.0670000000000000 0.00118629306666668
0.0680000000000000 0.00121950293333334
0.0690000000000000 0.00125309520000000
0.0700000000000000 0.00128706666666667
0.0710000000000000 0.00132141413333332
0.0720000000000000 0.00135613440000000
0.0730000000000000 0.00139122426666666
0.0740000000000000 0.00142668053333334
0.0750000000000000 0.00146249999999999
0.0760000000000000 0.00149867946666667
0.0770000000000000 0.00153521573333333
0.0780000000000000 0.00157210560000000
0.0790000000000000 0.00160934586666667
0.0800000000000000 0.00164693333333334
0.0810000000000000 0.00168486480000000
0.0820000000000000 0.00172313706666666
0.0830000000000000 0.00176174693333334
0.0840000000000000 0.00180069120000000
0.0850000000000000 0.00183996666666666
0.0860000000000000 0.00187957013333334
0.0870000000000000 0.00191949840000000
0.0880000000000000 0.00195974826666666
0.0890000000000000 0.00200031653333334
0.0900000000000000 0.00204120000000001
0.0910000000000000 0.00208239546666666
0.0920000000000000 0.00212389973333334
0.0930000000000000 0.00216570960000001
0.0940000000000000 0.00220782186666667
0.0950000000000000 0.00225023333333334
0.0960000000000000 0.00229294080000000
0.0970000000000000 0.00233594106666667
0.0980000000000000 0.00237923093333334
0.0990000000000000 0.00242280720000000
0.100000000000000 0.00246666666666667
0.101000000000000 0.00251080613333333
0.102000000000000 0.00255522240000000
0.103000000000000 0.00259991226666666
0.104000000000000 0.00264487253333334
0.105000000000000 0.00269010000000000
0.106000000000000 0.00273559146666666
0.107000000000000 0.00278134373333333
0.108000000000000 0.00282735360000000
0.109000000000000 0.00287361786666668
0.110000000000000 0.00292013333333332
0.111000000000000 0.00296689679999999
0.112000000000000 0.00301390506666666
0.113000000000000 0.00306115493333334
0.114000000000000 0.00310864320000000
0.115000000000000 0.00315636666666666
0.116000000000000 0.00320432213333333
0.117000000000000 0.00325250640000001
0.118000000000000 0.00330091626666668
0.119000000000000 0.00334954853333333
0.120000000000000 0.00339840000000001
0.121000000000000 0.00344746746666666
0.122000000000000 0.00349674773333333
0.123000000000000 0.00354623760000000
0.124000000000000 0.00359593386666668
0.125000000000000 0.00364583333333335
0.126000000000000 0.00369593280000002
0.127000000000000 0.00374622906666666
0.128000000000000 0.00379671893333333
0.129000000000000 0.00384739920000002
0.130000000000000 0.00389826666666665
0.131000000000000 0.00394931813333332
0.132000000000000 0.00400055040000000
0.133000000000000 0.00405196026666665
0.134000000000000 0.00410354453333334
0.135000000000000 0.00415530000000000
0.136000000000000 0.00420722346666666
0.137000000000000 0.00425931173333333
0.138000000000000 0.00431156160000001
0.139000000000000 0.00436396986666668
0.140000000000000 0.00441653333333333
0.141000000000000 0.00446924880000002
0.142000000000000 0.00452211306666667
0.143000000000000 0.00457512293333331
0.144000000000000 0.00462827520000000
0.145000000000000 0.00468156666666666
0.146000000000000 0.00473499413333334
0.147000000000000 0.00478855440000001
0.148000000000000 0.00484224426666666
0.149000000000000 0.00489606053333333
0.150000000000000 0.00495000000000001
0.151000000000000 0.00500405946666665
0.152000000000000 0.00505823573333333
0.153000000000000 0.00511252560000000
0.154000000000000 0.00516692586666667
0.155000000000000 0.00522143333333333
0.156000000000000 0.00527604479999999
0.157000000000000 0.00533075706666666
0.158000000000000 0.00538556693333334
0.159000000000000 0.00544047119999999
0.160000000000000 0.00549546666666667
0.161000000000000 0.00555055013333336
0.162000000000000 0.00560571839999999
0.163000000000000 0.00566096826666668
0.164000000000000 0.00571629653333336
0.165000000000000 0.00577169999999999
0.166000000000000 0.00582717546666667
0.167000000000000 0.00588271973333335
0.168000000000000 0.00593832960000001
0.169000000000000 0.00599400186666668
0.170000000000000 0.00604973333333333
0.171000000000000 0.00610552080000001
0.172000000000000 0.00616136106666668
0.173000000000000 0.00621725093333333
0.174000000000000 0.00627318720000000
0.175000000000000 0.00632916666666669
0.176000000000000 0.00638518613333333
0.177000000000000 0.00644124240000002
0.178000000000000 0.00649733226666666
0.179000000000000 0.00655345253333334
0.180000000000000 0.00660959999999999
0.181000000000000 0.00666577146666669
0.182000000000000 0.00672196373333334
0.183000000000000 0.00677817359999999
0.184000000000000 0.00683439786666665
0.185000000000000 0.00689063333333334
0.186000000000000 0.00694687680000000
0.187000000000000 0.00700312506666667
0.188000000000000 0.00705937493333333
0.189000000000000 0.00711562320000000
0.190000000000000 0.00717186666666667
0.191000000000000 0.00722810213333333
0.192000000000000 0.00728432639999999
0.193000000000000 0.00734053626666667
0.194000000000000 0.00739672853333331
0.195000000000000 0.00745290000000001
0.196000000000000 0.00750904746666667
0.197000000000000 0.00756516773333335
0.198000000000000 0.00762125759999999
0.199000000000000 0.00767731386666667
0.200000000000000 0.00773333333333334
0.201000000000000 0.00778931280000000
0.202000000000000 0.00784524906666667
0.203000000000000 0.00790113893333333
0.204000000000000 0.00795697919999999
0.205000000000000 0.00801276666666667
0.206000000000000 0.00806849813333335
0.207000000000000 0.00812417039999999
0.208000000000000 0.00817978026666666
0.209000000000000 0.00823532453333334
0.210000000000000 0.00829079999999999
0.211000000000000 0.00834620346666667
0.212000000000000 0.00840153173333333
0.213000000000000 0.00845678159999999
0.214000000000000 0.00851194986666667
0.215000000000000 0.00856703333333333
0.216000000000000 0.00862202880000001
0.217000000000000 0.00867693306666667
0.218000000000000 0.00873174293333334
0.219000000000000 0.00878645519999999
0.220000000000000 0.00884106666666667
0.221000000000000 0.00889557413333333
0.222000000000000 0.00894997440000000
0.223000000000000 0.00900426426666667
0.224000000000000 0.00905844053333335
0.225000000000000 0.00911250000000000
0.226000000000000 0.00916643946666668
0.227000000000000 0.00922025573333332
0.228000000000000 0.00927394560000000
0.229000000000000 0.00932750586666667
0.230000000000000 0.00938093333333334
0.231000000000000 0.00943422480000000
0.232000000000000 0.00948737706666666
0.233000000000000 0.00954038693333334
0.234000000000000 0.00959325119999999
0.235000000000000 0.00964596666666667
0.236000000000000 0.00969853013333336
0.237000000000000 0.00975093839999999
0.238000000000000 0.00980318826666665
0.239000000000000 0.00985527653333332
0.240000000000000 0.00990720000000000
0.241000000000000 0.00995895546666670
0.242000000000000 0.0100105397333333
0.243000000000000 0.0100619496000000
0.244000000000000 0.0101131818666667
0.245000000000000 0.0101642333333333
0.246000000000000 0.0102151008000000
0.247000000000000 0.0102657810666666
0.248000000000000 0.0103162709333333
0.249000000000000 0.0103665672000000
0.250000000000000 0.0104166666666666
0.251000000000000 0.0104665661333333
0.252000000000000 0.0105162624000000
0.253000000000000 0.0105657522666667
0.254000000000000 0.0106150325333333
0.255000000000000 0.0106641000000000
0.256000000000000 0.0107129514666666
0.257000000000000 0.0107615837333334
0.258000000000000 0.0108099936000000
0.259000000000000 0.0108581778666667
0.260000000000000 0.0109061333333333
0.261000000000000 0.0109538568000000
0.262000000000000 0.0110013450666667
0.263000000000000 0.0110485949333333
0.264000000000000 0.0110956032000000
0.265000000000000 0.0111423666666667
0.266000000000000 0.0111888821333333
0.267000000000000 0.0112351464000000
0.268000000000000 0.0112811562666666
0.269000000000000 0.0113269085333333
0.270000000000000 0.0113724000000000
0.271000000000000 0.0114176274666667
0.272000000000000 0.0114625877333334
0.273000000000000 0.0115072776000000
0.274000000000000 0.0115516938666667
0.275000000000000 0.0115958333333334
0.276000000000000 0.0116396928000000
0.277000000000000 0.0116832690666667
0.278000000000000 0.0117265589333334
0.279000000000000 0.0117695592000000
0.280000000000000 0.0118122666666666
0.281000000000000 0.0118546781333334
0.282000000000000 0.0118967904000000
0.283000000000000 0.0119386002666667
0.284000000000000 0.0119801045333334
0.285000000000000 0.0120213000000000
0.286000000000000 0.0120621834666667
0.287000000000000 0.0121027517333334
0.288000000000000 0.0121430016000000
0.289000000000000 0.0121829298666666
0.290000000000000 0.0122225333333333
0.291000000000000 0.0122618088000000
0.292000000000000 0.0123007530666667
0.293000000000000 0.0123393629333334
0.294000000000000 0.0123776352000000
0.295000000000000 0.0124155666666667
0.296000000000000 0.0124531541333333
0.297000000000000 0.0124903944000000
0.298000000000000 0.0125272842666667
0.299000000000000 0.0125638205333333
0.300000000000000 0.0126000000000000
0.301000000000000 0.0126358194666666
0.302000000000000 0.0126712757333334
0.303000000000000 0.0127063656000000
0.304000000000000 0.0127410858666667
0.305000000000000 0.0127754333333334
0.306000000000000 0.0128094048000000
0.307000000000000 0.0128429970666666
0.308000000000000 0.0128762069333334
0.309000000000000 0.0129090312000000
0.310000000000000 0.0129414666666667
0.311000000000000 0.0129735101333333
0.312000000000000 0.0130051584000000
0.313000000000000 0.0130364082666667
0.314000000000000 0.0130672565333333
0.315000000000000 0.0130977000000000
0.316000000000000 0.0131277354666667
0.317000000000000 0.0131573597333334
0.318000000000000 0.0131865696000000
0.319000000000000 0.0132153618666667
0.320000000000000 0.0132437333333333
0.321000000000000 0.0132716808000000
0.322000000000000 0.0132992010666667
0.323000000000000 0.0133262909333334
0.324000000000000 0.0133529472000000
0.325000000000000 0.0133791666666667
0.326000000000000 0.0134049461333333
0.327000000000000 0.0134302824000000
0.328000000000000 0.0134551722666666
0.329000000000000 0.0134796125333334
0.330000000000000 0.0135036000000001
0.331000000000000 0.0135271314666667
0.332000000000000 0.0135502037333334
0.333000000000000 0.0135728136000000
0.334000000000000 0.0135949578666667
0.335000000000000 0.0136166333333334
0.336000000000000 0.0136378368000000
0.337000000000000 0.0136585650666667
0.338000000000000 0.0136788149333333
0.339000000000000 0.0136985832000000
0.340000000000000 0.0137178666666666
0.341000000000000 0.0137366621333334
0.342000000000000 0.0137549664000000
0.343000000000000 0.0137727762666667
0.344000000000000 0.0137900885333334
0.345000000000000 0.0138069000000000
0.346000000000000 0.0138232074666667
0.347000000000000 0.0138390077333334
0.348000000000000 0.0138542976000000
0.349000000000000 0.0138690738666667
0.350000000000000 0.0138833333333334
0.351000000000000 0.0138970728000000
0.352000000000000 0.0139102890666667
0.353000000000000 0.0139229789333333
0.354000000000000 0.0139351392000001
0.355000000000000 0.0139467666666667
0.356000000000000 0.0139578581333333
0.357000000000000 0.0139684104000000
0.358000000000000 0.0139784202666667
0.359000000000000 0.0139878845333333
0.360000000000000 0.0139968000000000
0.361000000000000 0.0140051634666666
0.362000000000000 0.0140129717333333
0.363000000000000 0.0140202216000000
0.364000000000000 0.0140269098666667
0.365000000000000 0.0140330333333333
0.366000000000000 0.0140385888000000
0.367000000000000 0.0140435730666667
0.368000000000000 0.0140479829333333
0.369000000000000 0.0140518152000000
0.370000000000000 0.0140550666666667
0.371000000000000 0.0140577341333333
0.372000000000000 0.0140598144000000
0.373000000000000 0.0140613042666667
0.374000000000000 0.0140622005333333
0.375000000000000 0.0140625000000000
0.376000000000000 0.0140621994666667
0.377000000000000 0.0140612957333334
0.378000000000000 0.0140597856000000
0.379000000000000 0.0140576658666667
0.380000000000000 0.0140549333333334
0.381000000000000 0.0140515848000000
0.382000000000000 0.0140476170666667
0.383000000000000 0.0140430269333334
0.384000000000000 0.0140378112000000
0.385000000000000 0.0140319666666667
0.386000000000000 0.0140254901333333
0.387000000000000 0.0140183784000000
0.388000000000000 0.0140106282666667
0.389000000000000 0.0140022365333333
0.390000000000000 0.0139932000000000
0.391000000000000 0.0139835154666667
0.392000000000000 0.0139731797333333
0.393000000000000 0.0139621896000000
0.394000000000000 0.0139505418666667
0.395000000000000 0.0139382333333333
0.396000000000000 0.0139252608000000
0.397000000000000 0.0139116210666667
0.398000000000000 0.0138973109333333
0.399000000000000 0.0138823272000000
0.400000000000000 0.0138666666666666
0.401000000000000 0.0138503261333334
0.402000000000000 0.0138333024000000
0.403000000000000 0.0138155922666667
0.404000000000000 0.0137971925333333
0.405000000000000 0.0137781000000000
0.406000000000000 0.0137583114666667
0.407000000000000 0.0137378237333333
0.408000000000000 0.0137166336000000
0.409000000000000 0.0136947378666667
0.410000000000000 0.0136721333333333
0.411000000000000 0.0136488168000000
0.412000000000000 0.0136247850666667
0.413000000000000 0.0136000349333333
0.414000000000000 0.0135745632000000
0.415000000000000 0.0135483666666667
0.416000000000000 0.0135214421333333
0.417000000000000 0.0134937864000000
0.418000000000000 0.0134653962666667
0.419000000000000 0.0134362685333334
0.420000000000000 0.0134064000000000
0.421000000000000 0.0133757874666667
0.422000000000000 0.0133444277333333
0.423000000000000 0.0133123176000000
0.424000000000000 0.0132794538666667
0.425000000000000 0.0132458333333333
0.426000000000000 0.0132114528000000
0.427000000000000 0.0131763090666667
0.428000000000000 0.0131403989333334
0.429000000000000 0.0131037192000000
0.430000000000000 0.0130662666666667
0.431000000000000 0.0130280381333334
0.432000000000000 0.0129890304000000
0.433000000000000 0.0129492402666667
0.434000000000000 0.0129086645333333
0.435000000000000 0.0128673000000000
0.436000000000000 0.0128251434666666
0.437000000000000 0.0127821917333333
0.438000000000000 0.0127384416000000
0.439000000000000 0.0126938898666666
0.440000000000000 0.0126485333333334
0.441000000000000 0.0126023688000000
0.442000000000000 0.0125553930666666
0.443000000000000 0.0125076029333334
0.444000000000000 0.0124589952000000
0.445000000000000 0.0124095666666666
0.446000000000000 0.0123593141333333
0.447000000000000 0.0123082344000000
0.448000000000000 0.0122563242666666
0.449000000000000 0.0122035805333333
0.450000000000000 0.0121500000000000
0.451000000000000 0.0120955794666666
0.452000000000000 0.0120403157333334
0.453000000000000 0.0119842056000000
0.454000000000000 0.0119272458666667
0.455000000000000 0.0118694333333334
0.456000000000000 0.0118107648000000
0.457000000000000 0.0117512370666666
0.458000000000000 0.0116908469333333
0.459000000000000 0.0116295912000001
0.460000000000000 0.0115674666666667
0.461000000000000 0.0115044701333334
0.462000000000000 0.0114405984000001
0.463000000000000 0.0113758482666667
0.464000000000000 0.0113102165333334
0.465000000000000 0.0112437000000000
0.466000000000000 0.0111762954666667
0.467000000000000 0.0111079997333333
0.468000000000000 0.0110388096000000
0.469000000000000 0.0109687218666666
0.470000000000000 0.0108977333333334
0.471000000000000 0.0108258408000000
0.472000000000000 0.0107530410666666
0.473000000000000 0.0106793309333333
0.474000000000000 0.0106047072000000
0.475000000000000 0.0105291666666667
0.476000000000000 0.0104527061333334
0.477000000000000 0.0103753224000000
0.478000000000000 0.0102970122666666
0.479000000000000 0.0102177725333334
0.480000000000000 0.0101376000000001
0.481000000000000 0.0100564914666667
0.482000000000000 0.00997444373333334
0.483000000000000 0.00989145359999999
0.484000000000000 0.00980751786666667
0.485000000000000 0.00972263333333334
0.486000000000000 0.00963679680000001
0.487000000000000 0.00955000506666670
0.488000000000000 0.00946225493333336
0.489000000000000 0.00937354319999995
0.490000000000000 0.00928386666666670
0.491000000000000 0.00919322213333340
0.492000000000000 0.00910160640000002
0.493000000000000 0.00900901626666661
0.494000000000000 0.00891544853333337
0.495000000000000 0.00882089999999991
0.496000000000000 0.00872536746666663
0.497000000000000 0.00862884773333328
0.498000000000000 0.00853133760000002
0.499000000000000 0.00843283386666671
0.500000000000000 0.00833333333333330
0.501000000000000 0.00823283279999998
0.502000000000000 0.00813132906666669
0.503000000000000 0.00802881893333329
0.504000000000000 0.00792529919999996
0.505000000000000 0.00782076666666676
0.506000000000000 0.00771521813333342
0.507000000000000 0.00760865040000003
0.508000000000000 0.00750106026666675
0.509000000000000 0.00739244453333332
0.510000000000000 0.00728280000000003
0.511000000000000 0.00717212346666674
0.512000000000000 0.00706041173333338
0.513000000000000 0.00694766160000004
0.514000000000000 0.00683386986666668
0.515000000000000 0.00671903333333335
0.516000000000000 0.00660314880000001
0.517000000000000 0.00648621306666675
0.518000000000000 0.00636822293333339
0.519000000000000 0.00624917520000001
0.520000000000000 0.00612906666666668
0.521000000000000 0.00600789413333336
0.522000000000000 0.00588565440000011
0.523000000000000 0.00576234426666666
0.524000000000000 0.00563796053333332
0.525000000000000 0.00551250000000003
0.526000000000000 0.00538595946666676
0.527000000000000 0.00525833573333334
0.528000000000000 0.00512962559999997
0.529000000000000 0.00499982586666670
0.530000000000000 0.00486893333333338
0.531000000000000 0.00473694480000009
0.532000000000000 0.00460385706666666
0.533000000000000 0.00446966693333328
0.534000000000000 0.00433437120000002
0.535000000000000 0.00419796666666661
0.536000000000000 0.00406045013333323
0.537000000000000 0.00392181840000005
0.538000000000000 0.00378206826666672
0.539000000000000 0.00364119653333328
0.540000000000000 0.00349920000000004
0.541000000000000 0.00335607546666672
0.542000000000000 0.00321181973333329
0.543000000000000 0.00306642960000003
0.544000000000000 0.00291990186666669
0.545000000000000 0.00277223333333332
0.546000000000000 0.00262342080000000
0.547000000000000 0.00247346106666668
0.548000000000000 0.00232235093333333
0.549000000000000 0.00217008720000000
0.550000000000000 0.00201666666666667
0.551000000000000 0.00186208613333338
0.552000000000000 0.00170634240000000
0.553000000000000 0.00154943226666671
0.554000000000000 0.00139135253333333
0.555000000000000 0.00123209999999996
0.556000000000000 0.00107167146666676
0.557000000000000 0.000910063733333244
0.558000000000000 0.000747273599999931
0.559000000000000 0.000583297866666665
0.560000000000000 0.000418133333333404
0.561000000000000 0.000251776799999992
0.562000000000000 0.0000842250666666100
0.563000000000000 -0.0000845250666666741
0.564000000000000 -0.000254476800000014
0.565000000000000 -0.000425633333333342
0.566000000000000 -0.000597997866666589
0.567000000000000 -0.000771573600000020
0.568000000000000 -0.000946363733333344
0.569000000000000 -0.00112237146666661
0.570000000000000 -0.00129959999999996
0.571000000000000 -0.00147805253333333
0.572000000000000 -0.00165773226666666
0.573000000000000 -0.00183864239999998
0.574000000000000 -0.00202078613333334
0.575000000000000 -0.00220416666666667
0.576000000000000 -0.00238878720000002
0.577000000000000 -0.00257465093333331
0.578000000000000 -0.00276176106666670
0.579000000000000 -0.00295012079999990
0.580000000000000 -0.00313973333333328
0.581000000000000 -0.00333060186666667
0.582000000000000 -0.00352272959999989
0.583000000000000 -0.00371611973333341
0.584000000000000 -0.00391077546666663
0.585000000000000 -0.00410670000000002
0.586000000000000 -0.00430389653333341
0.587000000000000 -0.00450236826666661
0.588000000000000 -0.00470211840000001
0.589000000000000 -0.00490315013333331
0.590000000000000 -0.00510546666666667
0.591000000000000 -0.00530907119999990
0.592000000000000 -0.00551396693333339
0.593000000000000 -0.00572015706666662
0.594000000000000 -0.00592764479999996
0.595000000000000 -0.00613643333333336
0.596000000000000 -0.00634652586666662
0.597000000000000 -0.00655792560000001
0.598000000000000 -0.00677063573333336
0.599000000000000 -0.00698465946666660
0.600000000000000 -0.00719999999999998
0.601000000000000 -0.00741666053333334
0.602000000000000 -0.00763464426666660
0.603000000000000 -0.00785395440000003
0.604000000000000 -0.00807459413333333
0.605000000000000 -0.00829656666666656
0.606000000000000 -0.00851987519999997
0.607000000000000 -0.00874452293333339
0.608000000000000 -0.00897051306666674
0.609000000000000 -0.00919784879999996
0.610000000000000 -0.00942653333333332
0.611000000000000 -0.00965656986666663
0.612000000000000 -0.00988796159999994
0.613000000000000 -0.0101207117333334
0.614000000000000 -0.0103548234666666
0.615000000000000 -0.0105902999999999
0.616000000000000 -0.0108271445333333
0.617000000000000 -0.0110653602666667
0.618000000000000 -0.0113049503999999
0.619000000000000 -0.0115459181333333
0.620000000000000 -0.0117882666666667
0.621000000000000 -0.0120319992000000
0.622000000000000 -0.0122771189333334
0.623000000000000 -0.0125236290666666
0.624000000000000 -0.0127715328000000
0.625000000000000 -0.0130208333333334
0.626000000000000 -0.0132715338666666
0.627000000000000 -0.0135236376000000
0.628000000000000 -0.0137771477333333
0.629000000000000 -0.0140320674666667
0.630000000000000 -0.0142884000000000
0.631000000000000 -0.0145461485333334
0.632000000000000 -0.0148053162666667
0.633000000000000 -0.0150659064000001
0.634000000000000 -0.0153279221333333
0.635000000000000 -0.0155913666666667
0.636000000000000 -0.0158562431999999
0.637000000000000 -0.0161225549333334
0.638000000000000 -0.0163903050666666
0.639000000000000 -0.0166594968000000
0.640000000000000 -0.0169301333333334
0.641000000000000 -0.0172022178666666
0.642000000000000 -0.0174757536000000
0.643000000000000 -0.0177507437333333
0.644000000000000 -0.0180271914666666
0.645000000000000 -0.0183051000000001
0.646000000000000 -0.0185844725333333
0.647000000000000 -0.0188653122666667
0.648000000000000 -0.0191476223999999
0.649000000000000 -0.0194314061333334
0.650000000000000 -0.0197166666666666
0.651000000000000 -0.0200034072000000
0.652000000000000 -0.0202916309333333
0.653000000000000 -0.0205813410666666
0.654000000000000 -0.0208725408000000
0.655000000000000 -0.0211652333333334
0.656000000000000 -0.0214594218666667
0.657000000000000 -0.0217551096000000
0.658000000000000 -0.0220522997333333
0.659000000000000 -0.0223509954666666
0.660000000000000 -0.0226512000000000
0.661000000000000 -0.0229529165333333
0.662000000000000 -0.0232561482666666
0.663000000000000 -0.0235608984000000
0.664000000000000 -0.0238671701333334
0.665000000000000 -0.0241749666666666
0.666000000000000 -0.0244842912000000
0.667000000000000 -0.0247951469333333
0.668000000000000 -0.0251075370666667
0.669000000000000 -0.0254214648000000
0.670000000000000 -0.0257369333333333
0.671000000000000 -0.0260539458666667
0.672000000000000 -0.0263725056000000
0.673000000000000 -0.0266926157333334
0.674000000000000 -0.0270142794666667
0.675000000000000 -0.0273374999999999
0.676000000000000 -0.0276622805333333
0.677000000000000 -0.0279886242666666
0.678000000000000 -0.0283165344000000
0.679000000000000 -0.0286460141333333
0.680000000000000 -0.0289770666666666
0.681000000000000 -0.0293096952000000
0.682000000000000 -0.0296439029333333
0.683000000000000 -0.0299796930666667
0.684000000000000 -0.0303170688000000
0.685000000000000 -0.0306560333333333
0.686000000000000 -0.0309965898666666
0.687000000000000 -0.0313387415999999
0.688000000000000 -0.0316824917333334
0.689000000000000 -0.0320278434666667
0.690000000000000 -0.0323747999999999
0.691000000000000 -0.0327233645333334
0.692000000000000 -0.0330735402666666
0.693000000000000 -0.0334253304000000
0.694000000000000 -0.0337787381333333
0.695000000000000 -0.0341337666666666
0.696000000000000 -0.0344904192000000
0.697000000000000 -0.0348486989333333
0.698000000000000 -0.0352086090666667
0.699000000000000 -0.0355701528000000
0.700000000000000 -0.0359333333333334
0.701000000000000 -0.0362981538666667
0.702000000000000 -0.0366646175999999
0.703000000000000 -0.0370327277333333
0.704000000000000 -0.0374024874666666
0.705000000000000 -0.0377738999999999
0.706000000000000 -0.0381469685333333
0.707000000000000 -0.0385216962666667
0.708000000000000 -0.0388980863999999
0.709000000000000 -0.0392761421333333
0.710000000000000 -0.0396558666666667
0.711000000000000 -0.0400372631999999
0.712000000000000 -0.0404203349333334
0.713000000000000 -0.0408050850666667
0.714000000000000 -0.0411915168000000
0.715000000000000 -0.0415796333333334
0.716000000000000 -0.0419694378666666
0.717000000000000 -0.0423609335999999
0.718000000000000 -0.0427541237333333
0.719000000000000 -0.0431490114666667
0.720000000000000 -0.0435456000000001
0.721000000000000 -0.0439438925333333
0.722000000000000 -0.0443438922666667
0.723000000000000 -0.0447456024000000
0.724000000000000 -0.0451490261333334
0.725000000000000 -0.0455541666666666
0.726000000000000 -0.0459610271999999
0.727000000000000 -0.0463696109333332
0.728000000000000 -0.0467799210666666
0.729000000000000 -0.0471919607999999
0.730000000000000 -0.0476057333333333
0.731000000000000 -0.0480212418666667
0.732000000000000 -0.0484384896000001
0.733000000000000 -0.0488574797333333
0.734000000000000 -0.0492782154666666
0.735000000000000 -0.0497006999999999
0.736000000000000 -0.0501249365333334
0.737000000000000 -0.0505509282666666
0.738000000000000 -0.0509786784000000
0.739000000000000 -0.0514081901333333
0.740000000000000 -0.0518394666666666
0.741000000000000 -0.0522725112000000
0.742000000000000 -0.0527073269333334
0.743000000000000 -0.0531439170666667
0.744000000000000 -0.0535822848000000
0.745000000000000 -0.0540224333333333
0.746000000000000 -0.0544643658666666
0.747000000000000 -0.0549080856000000
0.748000000000000 -0.0553535957333333
0.749000000000000 -0.0558008994666667
0.750000000000000 -0.0562500000000000
0.751000000000000 -0.0567009005333333
0.752000000000000 -0.0571536042666667
0.753000000000000 -0.0576081143999999
0.754000000000000 -0.0580644341333333
0.755000000000000 -0.0585225666666666
0.756000000000000 -0.0589825151999999
0.757000000000000 -0.0594442829333334
0.758000000000000 -0.0599078730666667
0.759000000000000 -0.0603732887999999
0.760000000000000 -0.0608405333333333
0.761000000000000 -0.0613096098666666
0.762000000000000 -0.0617805215999999
0.763000000000000 -0.0622532717333333
0.764000000000000 -0.0627278634666666
0.765000000000000 -0.0632043000000000
0.766000000000000 -0.0636825845333333
0.767000000000000 -0.0641627202666667
0.768000000000000 -0.0646447103999999
0.769000000000000 -0.0651285581333333
0.770000000000000 -0.0656142666666667
0.771000000000000 -0.0661018392000000
0.772000000000000 -0.0665912789333333
0.773000000000000 -0.0670825890666666
0.774000000000000 -0.0675757727999999
0.775000000000000 -0.0680708333333333
0.776000000000000 -0.0685677738666666
0.777000000000000 -0.0690665976000001
0.778000000000000 -0.0695673077333333
0.779000000000000 -0.0700699074666666
0.780000000000000 -0.0705743999999999
0.781000000000000 -0.0710807885333333
0.782000000000000 -0.0715890762666667
0.783000000000000 -0.0720992664000000
0.784000000000000 -0.0726113621333333
0.785000000000000 -0.0731253666666666
0.786000000000000 -0.0736412832000000
0.787000000000000 -0.0741591149333333
0.788000000000000 -0.0746788650666665
0.789000000000000 -0.0752005368000001
0.790000000000000 -0.0757241333333334
0.791000000000000 -0.0762496578666666
0.792000000000000 -0.0767771135999999
0.793000000000000 -0.0773065037333333
0.794000000000000 -0.0778378314666666
0.795000000000000 -0.0783710999999999
0.796000000000000 -0.0789063125333334
0.797000000000000 -0.0794434722666667
0.798000000000000 -0.0799825824000000
0.799000000000000 -0.0805236461333333
0.800000000000000 -0.0810666666666666
0.801000000000000 -0.0816116471999999
0.802000000000000 -0.0821585909333333
0.803000000000000 -0.0827075010666667
0.804000000000000 -0.0832583808000000
0.805000000000000 -0.0838112333333334
0.806000000000000 -0.0843660618666666
0.807000000000000 -0.0849228696000001
0.808000000000000 -0.0854816597333332
0.809000000000000 -0.0860424354666668
0.810000000000000 -0.0866051999999999
0.811000000000000 -0.0871699565333331
0.812000000000000 -0.0877367082666666
0.813000000000000 -0.0883054584000000
0.814000000000000 -0.0888762101333332
0.815000000000000 -0.0894489666666667
0.816000000000000 -0.0900237312000000
0.817000000000000 -0.0906005069333332
0.818000000000000 -0.0911792970666667
0.819000000000000 -0.0917601047999999
0.820000000000000 -0.0923429333333333
0.821000000000000 -0.0929277858666666
0.822000000000000 -0.0935146656000001
0.823000000000000 -0.0941035757333334
0.824000000000000 -0.0946945194666665
0.825000000000000 -0.0952875000000000
0.826000000000000 -0.0958825205333333
0.827000000000000 -0.0964795842666666
0.828000000000000 -0.0970786943999999
0.829000000000000 -0.0976798541333334
0.830000000000000 -0.0982830666666666
0.831000000000000 -0.0988883352000001
0.832000000000000 -0.0994956629333333
0.833000000000000 -0.100105053066667
0.834000000000000 -0.100716508800000
0.835000000000000 -0.101330033333333
0.836000000000000 -0.101945629866667
0.837000000000000 -0.102563301600000
0.838000000000000 -0.103183051733333
0.839000000000000 -0.103804883466667
0.840000000000000 -0.104428800000000
0.841000000000000 -0.105054804533333
0.842000000000000 -0.105682900266666
0.843000000000000 -0.106313090400000
0.844000000000000 -0.106945378133333
0.845000000000000 -0.107579766666667
0.846000000000000 -0.108216259200000
0.847000000000000 -0.108854858933333
0.848000000000000 -0.109495569066667
0.849000000000000 -0.110138392800000
0.850000000000000 -0.110783333333333
0.851000000000000 -0.111430393866667
0.852000000000000 -0.112079577600000
0.853000000000000 -0.112730887733333
0.854000000000000 -0.113384327466667
0.855000000000000 -0.114039900000000
0.856000000000000 -0.114697608533333
0.857000000000000 -0.115357456266667
0.858000000000000 -0.116019446400000
0.859000000000000 -0.116683582133333
0.860000000000000 -0.117349866666667
0.861000000000000 -0.118018303200000
0.862000000000000 -0.118688894933333
0.863000000000000 -0.119361645066667
0.864000000000000 -0.120036556800000
0.865000000000000 -0.120713633333333
0.866000000000000 -0.121392877866667
0.867000000000000 -0.122074293600000
0.868000000000000 -0.122757883733333
0.869000000000000 -0.123443651466667
0.870000000000000 -0.124131600000000
0.871000000000000 -0.124821732533333
0.872000000000000 -0.125514052266667
0.873000000000000 -0.126208562400000
0.874000000000000 -0.126905266133333
0.875000000000000 -0.127604166666667
0.876000000000000 -0.128305267200000
0.877000000000000 -0.129008570933333
0.878000000000000 -0.129714081066667
0.879000000000000 -0.130421800800000
0.880000000000000 -0.131131733333333
0.881000000000000 -0.131843881866667
0.882000000000000 -0.132558249600000
0.883000000000000 -0.133274839733333
0.884000000000000 -0.133993655466667
0.885000000000000 -0.134714700000000
0.886000000000000 -0.135437976533333
0.887000000000000 -0.136163488266666
0.888000000000000 -0.136891238400000
0.889000000000000 -0.137621230133333
0.890000000000000 -0.138353466666666
0.891000000000000 -0.139087951200000
0.892000000000000 -0.139824686933333
0.893000000000000 -0.140563677066667
0.894000000000000 -0.141304924800000
0.895000000000000 -0.142048433333333
0.896000000000000 -0.142794205866667
0.897000000000000 -0.143542245600000
0.898000000000000 -0.144292555733333
0.899000000000000 -0.145045139466667
0.900000000000000 -0.145800000000000
0.901000000000000 -0.146557140533333
0.902000000000000 -0.147316564266667
0.903000000000000 -0.148078274400000
0.904000000000000 -0.148842274133333
0.905000000000000 -0.149608566666667
0.906000000000000 -0.150377155200000
0.907000000000000 -0.151148042933333
0.908000000000000 -0.151921233066667
0.909000000000000 -0.152696728800000
0.910000000000000 -0.153474533333333
0.911000000000000 -0.154254649866667
0.912000000000000 -0.155037081600000
0.913000000000000 -0.155821831733333
0.914000000000000 -0.156608903466667
0.915000000000000 -0.157398300000000
0.916000000000000 -0.158190024533333
0.917000000000000 -0.158984080266667
0.918000000000000 -0.159780470400000
0.919000000000000 -0.160579198133333
0.920000000000000 -0.161380266666667
0.921000000000000 -0.162183679200000
0.922000000000000 -0.162989438933333
0.923000000000000 -0.163797549066667
0.924000000000000 -0.164608012800000
0.925000000000000 -0.165420833333333
0.926000000000000 -0.166236013866667
0.927000000000000 -0.167053557600000
0.928000000000000 -0.167873467733333
0.929000000000000 -0.168695747466667
0.930000000000000 -0.169520400000000
0.931000000000000 -0.170347428533333
0.932000000000000 -0.171176836266666
0.933000000000000 -0.172008626400000
0.934000000000000 -0.172842802133333
0.935000000000000 -0.173679366666667
0.936000000000000 -0.174518323200000
0.937000000000000 -0.175359674933333
0.938000000000000 -0.176203425066667
0.939000000000000 -0.177049576800000
0.940000000000000 -0.177898133333333
0.941000000000000 -0.178749097866667
0.942000000000000 -0.179602473600000
0.943000000000000 -0.180458263733333
0.944000000000000 -0.181316471466667
0.945000000000000 -0.182177100000000
0.946000000000000 -0.183040152533333
0.947000000000000 -0.183905632266667
0.948000000000000 -0.184773542400000
0.949000000000000 -0.185643886133333
0.950000000000000 -0.186516666666667
0.951000000000000 -0.187391887200000
0.952000000000000 -0.188269550933333
0.953000000000000 -0.189149661066667
0.954000000000000 -0.190032220800000
0.955000000000000 -0.190917233333333
0.956000000000000 -0.191804701866667
0.957000000000000 -0.192694629600000
0.958000000000000 -0.193587019733333
0.959000000000000 -0.194481875466667
0.960000000000000 -0.195379200000000
0.961000000000000 -0.196278996533333
0.962000000000000 -0.197181268266666
0.963000000000000 -0.198086018400000
0.964000000000000 -0.198993250133333
0.965000000000000 -0.199902966666667
0.966000000000000 -0.200815171200000
0.967000000000000 -0.201729866933334
0.968000000000000 -0.202647057066667
0.969000000000000 -0.203566744800000
0.970000000000000 -0.204488933333333
0.971000000000000 -0.205413625866666
0.972000000000000 -0.206340825600000
0.973000000000000 -0.207270535733333
0.974000000000000 -0.208202759466667
0.975000000000000 -0.209137500000000
0.976000000000000 -0.210074760533333
0.977000000000000 -0.211014544266667
0.978000000000000 -0.211956854400000
0.979000000000000 -0.212901694133333
0.980000000000000 -0.213849066666666
0.981000000000000 -0.214798975200000
0.982000000000000 -0.215751422933333
0.983000000000000 -0.216706413066667
0.984000000000000 -0.217663948800000
0.985000000000000 -0.218624033333333
0.986000000000000 -0.219586669866667
0.987000000000000 -0.220551861600000
0.988000000000000 -0.221519611733333
0.989000000000000 -0.222489923466667
0.990000000000000 -0.223462800000000
0.991000000000000 -0.224438244533333
0.992000000000000 -0.225416260266667
0.993000000000000 -0.226396850400000
0.994000000000000 -0.227380018133333
0.995000000000000 -0.228365766666667
0.996000000000000 -0.229354099200000
0.997000000000000 -0.230345018933333
0.998000000000000 -0.231338529066667
0.999000000000000 -0.232334632800000
1.00000000000000 -0.233333333333333


==> t3.dat <==
0.000000000000000 0.000000000000000
0.00100000000000000 5.99266666666612e-7
0.00200000000000000 2.39413333333327e-6
0.00300000000000000 5.38020000000021e-6
0.00400000000000000 9.55306666666680e-6
0.00500000000000000 0.0000149083333333333
0.00600000000000000 0.0000214415999999999
0.00700000000000000 0.0000291484666666668
0.00800000000000000 0.0000380245333333317
0.00900000000000000 0.0000480654000000000
0.0100000000000000 0.0000592666666666651
0.0110000000000000 0.0000716239333333341
0.0120000000000000 0.0000851328000000002
0.0130000000000000 0.0000997888666666672
0.0140000000000000 0.000115587733333334
0.0150000000000000 0.000132525000000000
0.0160000000000000 0.000150596266666667
0.0170000000000000 0.000169797133333333
0.0180000000000000 0.000190123200000000
0.0190000000000000 0.000211570066666666
0.0200000000000000 0.000234133333333334
0.0210000000000000 0.000257808599999999
0.0220000000000000 0.000282591466666666
0.0230000000000000 0.000308477533333334
0.0240000000000000 0.000335462400000000
0.0250000000000000 0.000363541666666668
0.0260000000000000 0.000392710933333332
0.0270000000000000 0.000422965800000001
0.0280000000000000 0.000454301866666666
0.0290000000000000 0.000486714733333334
0.0300000000000000 0.000520199999999998
0.0310000000000000 0.000554753266666673
0.0320000000000000 0.000590370133333337
0.0330000000000000 0.000627046200000002
0.0340000000000000 0.000664777066666671
0.0350000000000000 0.000703558333333333
0.0360000000000000 0.000743385600000000
0.0370000000000000 0.000784254466666669
0.0380000000000000 0.000826160533333335
0.0390000000000000 0.000869099399999997
0.0400000000000000 0.000913066666666670
0.0410000000000000 0.000958057933333333
0.0420000000000000 0.00100406880000000
0.0430000000000000 0.00105109486666667
0.0440000000000000 0.00109913173333333
0.0450000000000000 0.00114817500000000
0.0460000000000000 0.00119822026666667
0.0470000000000000 0.00124926313333333
0.0480000000000000 0.00130129920000000
0.0490000000000000 0.00135432406666667
0.0500000000000000 0.00140833333333334
0.0510000000000000 0.00146332260000000
0.0520000000000000 0.00151928746666667
0.0530000000000000 0.00157622353333333
0.0540000000000000 0.00163412640000000
0.0550000000000000 0.00169299166666666
0.0560000000000000 0.00175281493333333
0.0570000000000000 0.00181359180000000
0.0580000000000000 0.00187531786666666
0.0590000000000000 0.00193798873333333
0.0600000000000000 0.00200160000000000
0.0610000000000000 0.00206614726666667
0.0620000000000000 0.00213162613333333
0.0630000000000000 0.00219803220000001
0.0640000000000000 0.00226536106666667
0.0650000000000000 0.00233360833333333
0.0660000000000000 0.00240276959999999
0.0670000000000000 0.00247284046666667
0.0680000000000000 0.00254381653333333
0.0690000000000000 0.00261569340000001
0.0700000000000000 0.00268846666666667
0.0710000000000000 0.00276213193333334
0.0720000000000000 0.00283668480000000
0.0730000000000000 0.00291212086666667
0.0740000000000000 0.00298843573333334
0.0750000000000000 0.00306562500000000
0.0760000000000000 0.00314368426666667
0.0770000000000000 0.00322260913333333
0.0780000000000000 0.00330239520000000
0.0790000000000000 0.00338303806666666
0.0800000000000000 0.00346453333333333
0.0810000000000000 0.00354687660000000
0.0820000000000000 0.00363006346666668
0.0830000000000000 0.00371408953333333
0.0840000000000000 0.00379895040000000
0.0850000000000000 0.00388464166666667
0.0860000000000000 0.00397115893333333
0.0870000000000000 0.00405849780000000
0.0880000000000000 0.00414665386666666
0.0890000000000000 0.00423562273333333
0.0900000000000000 0.00432540000000001
0.0910000000000000 0.00441598126666667
0.0920000000000000 0.00450736213333333
0.0930000000000000 0.00459953820000000
0.0940000000000000 0.00469250506666667
0.0950000000000000 0.00478625833333333
0.0960000000000000 0.00488079360000000
0.0970000000000000 0.00497610646666666
0.0980000000000000 0.00507219253333334
0.0990000000000000 0.00516904740000000
0.100000000000000 0.00526666666666667
0.101000000000000 0.00536504593333334
0.102000000000000 0.00546418080000000
0.103000000000000 0.00556406686666668
0.104000000000000 0.00566469973333333
0.105000000000000 0.00576607500000000
0.106000000000000 0.00586818826666667
0.107000000000000 0.00597103513333333
0.108000000000000 0.00607461120000000
0.109000000000000 0.00617891206666667
0.110000000000000 0.00628393333333334
0.111000000000000 0.00638967059999999
0.112000000000000 0.00649611946666667
0.113000000000000 0.00660327553333333
0.114000000000000 0.00671113440000000
0.115000000000000 0.00681969166666667
0.116000000000000 0.00692894293333333
0.117000000000000 0.00703888379999999
0.118000000000000 0.00714950986666668
0.119000000000000 0.00726081673333331
0.120000000000000 0.00737280000000001
0.121000000000000 0.00748545526666666
0.122000000000000 0.00759877813333334
0.123000000000000 0.00771276420000000
0.124000000000000 0.00782740906666668
0.125000000000000 0.00794270833333333
0.126000000000000 0.00805865759999999
0.127000000000000 0.00817525246666667
0.128000000000000 0.00829248853333331
0.129000000000000 0.00841036140000001
0.130000000000000 0.00852886666666669
0.131000000000000 0.00864799993333332
0.132000000000000 0.00876775680000000
0.133000000000000 0.00888813286666665
0.134000000000000 0.00900912373333332
0.135000000000000 0.00913072500000001
0.136000000000000 0.00925293226666668
0.137000000000000 0.00937574113333334
0.138000000000000 0.00949914720000000
0.139000000000000 0.00962314606666667
0.140000000000000 0.00974773333333331
0.141000000000000 0.00987290460000001
0.142000000000000 0.00999865546666667
0.143000000000000 0.0101249815333334
0.144000000000000 0.0102518784000000
0.145000000000000 0.0103793416666667
0.146000000000000 0.0105073669333333
0.147000000000000 0.0106359498000000
0.148000000000000 0.0107650858666667
0.149000000000000 0.0108947707333333
0.150000000000000 0.0110250000000000
0.151000000000000 0.0111557692666667
0.152000000000000 0.0112870741333333
0.153000000000000 0.0114189102000000
0.154000000000000 0.0115512730666667
0.155000000000000 0.0116841583333333
0.156000000000000 0.0118175616000000
0.157000000000000 0.0119514784666667
0.158000000000000 0.0120859045333333
0.159000000000000 0.0122208354000000
0.160000000000000 0.0123562666666667
0.161000000000000 0.0124921939333333
0.162000000000000 0.0126286128000000
0.163000000000000 0.0127655188666667
0.164000000000000 0.0129029077333333
0.165000000000000 0.0130407750000000
0.166000000000000 0.0131791162666667
0.167000000000000 0.0133179271333334
0.168000000000000 0.0134572032000000
0.169000000000000 0.0135969400666667
0.170000000000000 0.0137371333333333
0.171000000000000 0.0138777786000000
0.172000000000000 0.0140188714666667
0.173000000000000 0.0141604075333333
0.174000000000000 0.0143023824000000
0.175000000000000 0.0144447916666667
0.176000000000000 0.0145876309333333
0.177000000000000 0.0147308958000000
0.178000000000000 0.0148745818666667
0.179000000000000 0.0150186847333333
0.180000000000000 0.0151632000000000
0.181000000000000 0.0153081232666667
0.182000000000000 0.0154534501333334
0.183000000000000 0.0155991762000000
0.184000000000000 0.0157452970666667
0.185000000000000 0.0158918083333333
0.186000000000000 0.0160387056000000
0.187000000000000 0.0161859844666667
0.188000000000000 0.0163336405333334
0.189000000000000 0.0164816694000000
0.190000000000000 0.0166300666666667
0.191000000000000 0.0167788279333334
0.192000000000000 0.0169279488000000
0.193000000000000 0.0170774248666667
0.194000000000000 0.0172272517333333
0.195000000000000 0.0173774250000000
0.196000000000000 0.0175279402666667
0.197000000000000 0.0176787931333333
0.198000000000000 0.0178299792000000
0.199000000000000 0.0179814940666667
0.200000000000000 0.0181333333333333
0.201000000000000 0.0182854926000000
0.202000000000000 0.0184379674666667
0.203000000000000 0.0185907535333333
0.204000000000000 0.0187438464000000
0.205000000000000 0.0188972416666667
0.206000000000000 0.0190509349333333
0.207000000000000 0.0192049218000000
0.208000000000000 0.0193591978666666
0.209000000000000 0.0195137587333333
0.210000000000000 0.0196686000000000
0.211000000000000 0.0198237172666667
0.212000000000000 0.0199791061333333
0.213000000000000 0.0201347622000000
0.214000000000000 0.0202906810666667
0.215000000000000 0.0204468583333333
0.216000000000000 0.0206032896000000
0.217000000000000 0.0207599704666667
0.218000000000000 0.0209168965333333
0.219000000000000 0.0210740634000000
0.220000000000000 0.0212314666666667
0.221000000000000 0.0213891019333333
0.222000000000000 0.0215469648000000
0.223000000000000 0.0217050508666667
0.224000000000000 0.0218633557333333
0.225000000000000 0.0220218750000000
0.226000000000000 0.0221806042666667
0.227000000000000 0.0223395391333333
0.228000000000000 0.0224986752000000
0.229000000000000 0.0226580080666667
0.230000000000000 0.0228175333333333
0.231000000000000 0.0229772466000000
0.232000000000000 0.0231371434666667
0.233000000000000 0.0232972195333333
0.234000000000000 0.0234574704000000
0.235000000000000 0.0236178916666667
0.236000000000000 0.0237784789333333
0.237000000000000 0.0239392278000000
0.238000000000000 0.0241001338666667
0.239000000000000 0.0242611927333333
0.240000000000000 0.0244224000000000
0.241000000000000 0.0245837512666667
0.242000000000000 0.0247452421333333
0.243000000000000 0.0249068682000000
0.244000000000000 0.0250686250666667
0.245000000000000 0.0252305083333333
0.246000000000000 0.0253925136000000
0.247000000000000 0.0255546364666667
0.248000000000000 0.0257168725333333
0.249000000000000 0.0258792174000000
0.250000000000000 0.0260416666666666
0.251000000000000 0.0262042159333333
0.252000000000000 0.0263668608000000
0.253000000000000 0.0265295968666667
0.254000000000000 0.0266924197333334
0.255000000000000 0.0268553250000000
0.256000000000000 0.0270183082666667
0.257000000000000 0.0271813651333333
0.258000000000000 0.0273444912000000
0.259000000000000 0.0275076820666667
0.260000000000000 0.0276709333333333
0.261000000000000 0.0278342406000001
0.262000000000000 0.0279975994666667
0.263000000000000 0.0281610055333333
0.264000000000000 0.0283244544000000
0.265000000000000 0.0284879416666667
0.266000000000000 0.0286514629333333
0.267000000000000 0.0288150138000000
0.268000000000000 0.0289785898666666
0.269000000000000 0.0291421867333334
0.270000000000000 0.0293058000000000
0.271000000000000 0.0294694252666667
0.272000000000000 0.0296330581333333
0.273000000000000 0.0297966942000000
0.274000000000000 0.0299603290666667
0.275000000000000 0.0301239583333333
0.276000000000000 0.0302875776000000
0.277000000000000 0.0304511824666667
0.278000000000000 0.0306147685333333
0.279000000000000 0.0307783314000000
0.280000000000000 0.0309418666666667
0.281000000000000 0.0311053699333333
0.282000000000000 0.0312688368000000
0.283000000000000 0.0314322628666667
0.284000000000000 0.0315956437333333
0.285000000000000 0.0317589750000000
0.286000000000000 0.0319222522666667
0.287000000000000 0.0320854711333333
0.288000000000000 0.0322486272000000
0.289000000000000 0.0324117160666667
0.290000000000000 0.0325747333333333
0.291000000000000 0.0327376746000000
0.292000000000000 0.0329005354666667
0.293000000000000 0.0330633115333333
0.294000000000000 0.0332259984000000
0.295000000000000 0.0333885916666667
0.296000000000000 0.0335510869333333
0.297000000000000 0.0337134798000000
0.298000000000000 0.0338757658666667
0.299000000000000 0.0340379407333333
0.300000000000000 0.0342000000000000
0.301000000000000 0.0343619392666667
0.302000000000000 0.0345237541333334
0.303000000000000 0.0346854402000000
0.304000000000000 0.0348469930666667
0.305000000000000 0.0350084083333334
0.306000000000000 0.0351696816000000
0.307000000000000 0.0353308084666667
0.308000000000000 0.0354917845333333
0.309000000000000 0.0356526054000000
0.310000000000000 0.0358132666666667
0.311000000000000 0.0359737639333333
0.312000000000000 0.0361340928000000
0.313000000000000 0.0362942488666667
0.314000000000000 0.0364542277333333
0.315000000000000 0.0366140250000000
0.316000000000000 0.0367736362666667
0.317000000000000 0.0369330571333333
0.318000000000000 0.0370922832000000
0.319000000000000 0.0372513100666667
0.320000000000000 0.0374101333333333
0.321000000000000 0.0375687486000000
0.322000000000000 0.0377271514666667
0.323000000000000 0.0378853375333333
0.324000000000000 0.0380433024000000
0.325000000000000 0.0382010416666667
0.326000000000000 0.0383585509333333
0.327000000000000 0.0385158258000000
0.328000000000000 0.0386728618666667
0.329000000000000 0.0388296547333333
0.330000000000000 0.0389862000000000
0.331000000000000 0.0391424932666667
0.332000000000000 0.0392985301333333
0.333000000000000 0.0394543062000000
0.334000000000000 0.0396098170666667
0.335000000000000 0.0397650583333334
0.336000000000000 0.0399200256000000
0.337000000000000 0.0400747144666667
0.338000000000000 0.0402291205333333
0.339000000000000 0.0403832394000000
0.340000000000000 0.0405370666666667
0.341000000000000 0.0406905979333334
0.342000000000000 0.0408438288000000
0.343000000000000 0.0409967548666667
0.344000000000000 0.0411493717333333
0.345000000000000 0.0413016750000000
0.346000000000000 0.0414536602666666
0.347000000000000 0.0416053231333334
0.348000000000000 0.0417566592000000
0.349000000000000 0.0419076640666667
0.350000000000000 0.0420583333333333
0.351000000000000 0.0422086626000000
0.352000000000000 0.0423586474666667
0.353000000000000 0.0425082835333333
0.354000000000000 0.0426575664000000
0.355000000000000 0.0428064916666667
0.356000000000000 0.0429550549333333
0.357000000000000 0.0431032518000000
0.358000000000000 0.0432510778666667
0.359000000000000 0.0433985287333333
0.360000000000000 0.0435456000000000
0.361000000000000 0.0436922872666667
0.362000000000000 0.0438385861333333
0.363000000000000 0.0439844922000000
0.364000000000000 0.0441300010666666
0.365000000000000 0.0442751083333334
0.366000000000000 0.0444198096000000
0.367000000000000 0.0445641004666667
0.368000000000000 0.0447079765333334
0.369000000000000 0.0448514334000000
0.370000000000000 0.0449944666666667
0.371000000000000 0.0451370719333333
0.372000000000000 0.0452792448000000
0.373000000000000 0.0454209808666667
0.374000000000000 0.0455622757333334
0.375000000000000 0.0457031250000000
0.376000000000000 0.0458435242666667
0.377000000000000 0.0459834691333333
0.378000000000000 0.0461229552000000
0.379000000000000 0.0462619780666667
0.380000000000000 0.0464005333333333
0.381000000000000 0.0465386166000000
0.382000000000000 0.0466762234666667
0.383000000000000 0.0468133495333333
0.384000000000000 0.0469499904000000
0.385000000000000 0.0470861416666666
0.386000000000000 0.0472217989333333
0.387000000000000 0.0473569578000000
0.388000000000000 0.0474916138666667
0.389000000000000 0.0476257627333334
0.390000000000000 0.0477594000000000
0.391000000000000 0.0478925212666667
0.392000000000000 0.0480251221333333
0.393000000000000 0.0481571982000000
0.394000000000000 0.0482887450666667
0.395000000000000 0.0484197583333333
0.396000000000000 0.0485502336000000
0.397000000000000 0.0486801664666667
0.398000000000000 0.0488095525333334
0.399000000000000 0.0489383874000000
0.400000000000000 0.0490666666666667
0.401000000000000 0.0491943859333334
0.402000000000000 0.0493215408000000
0.403000000000000 0.0494481268666667
0.404000000000000 0.0495741397333334
0.405000000000000 0.0496995750000000
0.406000000000000 0.0498244282666667
0.407000000000000 0.0499486951333333
0.408000000000000 0.0500723712000000
0.409000000000000 0.0501954520666666
0.410000000000000 0.0503179333333333
0.411000000000000 0.0504398106000000
0.412000000000000 0.0505610794666667
0.413000000000000 0.0506817355333333
0.414000000000000 0.0508017744000001
0.415000000000000 0.0509211916666667
0.416000000000000 0.0510399829333333
0.417000000000000 0.0511581437999999
0.418000000000000 0.0512756698666667
0.419000000000000 0.0513925567333334
0.420000000000000 0.0515088000000000
0.421000000000000 0.0516243952666667
0.422000000000000 0.0517393381333334
0.423000000000000 0.0518536242000000
0.424000000000000 0.0519672490666666
0.425000000000000 0.0520802083333334
0.426000000000000 0.0521924975999999
0.427000000000000 0.0523041124666667
0.428000000000000 0.0524150485333333
0.429000000000000 0.0525253014000001
0.430000000000000 0.0526348666666667
0.431000000000000 0.0527437399333333
0.432000000000000 0.0528519168000000
0.433000000000000 0.0529593928666667
0.434000000000000 0.0530661637333333
0.435000000000000 0.0531722250000000
0.436000000000000 0.0532775722666667
0.437000000000000 0.0533822011333333
0.438000000000000 0.0534861072000000
0.439000000000000 0.0535892860666667
0.440000000000000 0.0536917333333333
0.441000000000000 0.0537934446000000
0.442000000000000 0.0538944154666667
0.443000000000000 0.0539946415333334
0.444000000000000 0.0540941184000001
0.445000000000000 0.0541928416666667
0.446000000000000 0.0542908069333334
0.447000000000000 0.0543880098000000
0.448000000000000 0.0544844458666666
0.449000000000000 0.0545801107333333
0.450000000000000 0.0546750000000000
0.451000000000000 0.0547691092666666
0.452000000000000 0.0548624341333334
0.453000000000000 0.0549549702000000
0.454000000000000 0.0550467130666667
0.455000000000000 0.0551376583333333
0.456000000000000 0.0552278016000000
0.457000000000000 0.0553171384666666
0.458000000000000 0.0554056645333333
0.459000000000000 0.0554933754000000
0.460000000000000 0.0555802666666667
0.461000000000000 0.0556663339333334
0.462000000000000 0.0557515727999999
0.463000000000000 0.0558359788666667
0.464000000000000 0.0559195477333332
0.465000000000000 0.0560022750000000
0.466000000000000 0.0560841562666667
0.467000000000000 0.0561651871333332
0.468000000000000 0.0562453632000000
0.469000000000000 0.0563246800666667
0.470000000000000 0.0564031333333334
0.471000000000000 0.0564807186000000
0.472000000000000 0.0565574314666666
0.473000000000000 0.0566332675333334
0.474000000000000 0.0567082224000000
0.475000000000000 0.0567822916666667
0.476000000000000 0.0568554709333333
0.477000000000000 0.0569277558000000
0.478000000000000 0.0569991418666667
0.479000000000000 0.0570696247333333
0.480000000000000 0.0571392000000001
0.481000000000000 0.0572078632666667
0.482000000000000 0.0572756101333334
0.483000000000000 0.0573424362000000
0.484000000000000 0.0574083370666667
0.485000000000000 0.0574733083333333
0.486000000000000 0.0575373456000000
0.487000000000000 0.0576004444666667
0.488000000000000 0.0576626005333334
0.489000000000000 0.0577238094000000
0.490000000000000 0.0577840666666667
0.491000000000000 0.0578433679333333
0.492000000000000 0.0579017088000000
0.493000000000000 0.0579590848666667
0.494000000000000 0.0580154917333333
0.495000000000000 0.0580709250000000
0.496000000000000 0.0581253802666667
0.497000000000000 0.0581788531333334
0.498000000000000 0.0582313392000000
0.499000000000000 0.0582828340666667
0.500000000000000 0.0583333333333333
0.501000000000000 0.0583828326000000
0.502000000000000 0.0584313274666667
0.503000000000000 0.0584788135333333
0.504000000000000 0.0585252864000000
0.505000000000000 0.0585707416666666
0.506000000000000 0.0586151749333333
0.507000000000000 0.0586585818000001
0.508000000000000 0.0587009578666667
0.509000000000000 0.0587422987333334
0.510000000000000 0.0587826000000001
0.511000000000000 0.0588218572666667
0.512000000000000 0.0588600661333334
0.513000000000000 0.0588972221999999
0.514000000000000 0.0589333210666667
0.515000000000000 0.0589683583333334
0.516000000000000 0.0590023296000001
0.517000000000000 0.0590352304666667
0.518000000000000 0.0590670565333334
0.519000000000000 0.0590978033999999
0.520000000000000 0.0591274666666666
0.521000000000000 0.0591560419333333
0.522000000000000 0.0591835248000000
0.523000000000000 0.0592099108666666
0.524000000000000 0.0592351957333334
0.525000000000000 0.0592593750000000
0.526000000000000 0.0592824442666666
0.527000000000000 0.0593043991333334
0.528000000000000 0.0593252352000000
0.529000000000000 0.0593449480666667
0.530000000000000 0.0593635333333333
0.531000000000000 0.0593809866000000
0.532000000000000 0.0593973034666667
0.533000000000000 0.0594124795333333
0.534000000000000 0.0594265104000000
0.535000000000000 0.0594393916666668
0.536000000000000 0.0594511189333333
0.537000000000000 0.0594616877999999
0.538000000000000 0.0594710938666666
0.539000000000000 0.0594793327333334
0.540000000000000 0.0594863999999999
0.541000000000000 0.0594922912666667
0.542000000000000 0.0594970021333333
0.543000000000000 0.0595005282000001
0.544000000000000 0.0595028650666667
0.545000000000000 0.0595040083333334
0.546000000000000 0.0595039536000000
0.547000000000000 0.0595026964666667
0.548000000000000 0.0595002325333334
0.549000000000000 0.0594965574000000
0.550000000000000 0.0594916666666666
0.551000000000000 0.0594855559333334
0.552000000000000 0.0594782208000000
0.553000000000000 0.0594696568666667
0.554000000000000 0.0594598597333333
0.555000000000000 0.0594488250000000
0.556000000000000 0.0594365482666667
0.557000000000000 0.0594230251333333
0.558000000000000 0.0594082512000000
0.559000000000000 0.0593922220666666
0.560000000000000 0.0593749333333333
0.561000000000000 0.0593563806000000
0.562000000000000 0.0593365594666667
0.563000000000000 0.0593154655333334
0.564000000000000 0.0592930944000001
0.565000000000000 0.0592694416666666
0.566000000000000 0.0592445029333333
0.567000000000000 0.0592182738000000
0.568000000000000 0.0591907498666667
0.569000000000000 0.0591619267333333
0.570000000000000 0.0591318000000000
0.571000000000000 0.0591003652666666
0.572000000000000 0.0590676181333333
0.573000000000000 0.0590335542000000
0.574000000000000 0.0589981690666667
0.575000000000000 0.0589614583333333
0.576000000000000 0.0589234176000001
0.577000000000000 0.0588840424666666
0.578000000000000 0.0588433285333333
0.579000000000000 0.0588012714000000
0.580000000000000 0.0587578666666667
0.581000000000000 0.0587131099333333
0.582000000000000 0.0586669968000000
0.583000000000000 0.0586195228666667
0.584000000000000 0.0585706837333334
0.585000000000000 0.0585204750000000
0.586000000000000 0.0584688922666667
0.587000000000000 0.0584159311333334
0.588000000000000 0.0583615872000000
0.589000000000000 0.0583058560666667
0.590000000000000 0.0582487333333334
0.591000000000000 0.0581902146000001
0.592000000000000 0.0581302954666668
0.593000000000000 0.0580689715333333
0.594000000000000 0.0580062384000001
0.595000000000000 0.0579420916666666
0.596000000000000 0.0578765269333333
0.597000000000000 0.0578095398000000
0.598000000000000 0.0577411258666667
0.599000000000000 0.0576712807333334
0.600000000000000 0.0576000000000001
0.601000000000000 0.0575272792666667
0.602000000000000 0.0574531141333333
0.603000000000000 0.0573775002000001
0.604000000000000 0.0573004330666667
0.605000000000000 0.0572219083333333
0.606000000000000 0.0571419216000000
0.607000000000000 0.0570604684666667
0.608000000000000 0.0569775445333334
0.609000000000000 0.0568931454000001
0.610000000000000 0.0568072666666667
0.611000000000000 0.0567199039333334
0.612000000000000 0.0566310528000000
0.613000000000000 0.0565407088666667
0.614000000000000 0.0564488677333334
0.615000000000000 0.0563555250000000
0.616000000000000 0.0562606762666666
0.617000000000000 0.0561643171333333
0.618000000000000 0.0560664432000000
0.619000000000000 0.0559670500666667
0.620000000000000 0.0558661333333333
0.621000000000000 0.0557636886000000
0.622000000000000 0.0556597114666667
0.623000000000000 0.0555541975333333
0.624000000000000 0.0554471423999999
0.625000000000000 0.0553385416666666
0.626000000000000 0.0552283909333334
0.627000000000000 0.0551166858000001
0.628000000000000 0.0550034218666666
0.629000000000000 0.0548885947333334
0.630000000000000 0.0547722000000000
0.631000000000000 0.0546542332666666
0.632000000000000 0.0545346901333333
0.633000000000000 0.0544135662000000
0.634000000000000 0.0542908570666666
0.635000000000000 0.0541665583333333
0.636000000000000 0.0540406656000001
0.637000000000000 0.0539131744666667
0.638000000000000 0.0537840805333334
0.639000000000000 0.0536533794000000
0.640000000000000 0.0535210666666668
0.641000000000000 0.0533871379333333
0.642000000000000 0.0532515888000000
0.643000000000000 0.0531144148666668
0.644000000000000 0.0529756117333333
0.645000000000000 0.0528351750000000
0.646000000000000 0.0526931002666666
0.647000000000000 0.0525493831333335
0.648000000000000 0.0524040192000000
0.649000000000000 0.0522570040666667
0.650000000000000 0.0521083333333333
0.651000000000000 0.0519580025999999
0.652000000000000 0.0518060074666666
0.653000000000000 0.0516523435333334
0.654000000000000 0.0514970064000000
0.655000000000000 0.0513399916666666
0.656000000000000 0.0511812949333333
0.657000000000000 0.0510209118000000
0.658000000000000 0.0508588378666667
0.659000000000000 0.0506950687333334
0.660000000000000 0.0505296000000001
0.661000000000000 0.0503624272666667
0.662000000000000 0.0501935461333333
0.663000000000000 0.0500229522000000
0.664000000000000 0.0498506410666667
0.665000000000000 0.0496766083333334
0.666000000000000 0.0495008495999999
0.667000000000000 0.0493233604666667
0.668000000000000 0.0491441365333334
0.669000000000000 0.0489631734000000
0.670000000000000 0.0487804666666667
0.671000000000000 0.0485960119333334
0.672000000000000 0.0484098048000000
0.673000000000000 0.0482218408666667
0.674000000000000 0.0480321157333333
0.675000000000000 0.0478406250000001
0.676000000000000 0.0476473642666667
0.677000000000000 0.0474523291333334
0.678000000000000 0.0472555151999999
0.679000000000000 0.0470569180666667
0.680000000000000 0.0468565333333334
0.681000000000000 0.0466543565999999
0.682000000000000 0.0464503834666667
0.683000000000000 0.0462446095333333
0.684000000000000 0.0460370304000000
0.685000000000000 0.0458276416666668
0.686000000000000 0.0456164389333333
0.687000000000000 0.0454034178000001
0.688000000000000 0.0451885738666666
0.689000000000000 0.0449719027333333
0.690000000000000 0.0447534000000001
0.691000000000000 0.0445330612666668
0.692000000000000 0.0443108821333333
0.693000000000000 0.0440868582000001
0.694000000000000 0.0438609850666667
0.695000000000000 0.0436332583333333
0.696000000000000 0.0434036736000001
0.697000000000000 0.0431722264666667
0.698000000000000 0.0429389125333333
0.699000000000000 0.0427037274000001
0.700000000000000 0.0424666666666667
0.701000000000000 0.0422277259333333
0.702000000000000 0.0419869008000000
0.703000000000000 0.0417441868666667
0.704000000000000 0.0414995797333334
0.705000000000000 0.0412530750000000
0.706000000000000 0.0410046682666666
0.707000000000000 0.0407543551333335
0.708000000000000 0.0405021312000000
0.709000000000000 0.0402479920666668
0.710000000000000 0.0399919333333333
0.711000000000000 0.0397339506000000
0.712000000000000 0.0394740394666666
0.713000000000000 0.0392121955333332
0.714000000000000 0.0389484144000001
0.715000000000000 0.0386826916666667
0.716000000000000 0.0384150229333332
0.717000000000000 0.0381454038000000
0.718000000000000 0.0378738298666668
0.719000000000000 0.0376002967333333
0.720000000000000 0.0373247999999999
0.721000000000000 0.0370473352666666
0.722000000000000 0.0367678981333333
0.723000000000000 0.0364864842000000
0.724000000000000 0.0362030890666668
0.725000000000000 0.0359177083333334
0.726000000000000 0.0356303376000000
0.727000000000000 0.0353409724666666
0.728000000000000 0.0350496085333334
0.729000000000000 0.0347562414000001
0.730000000000000 0.0344608666666668
0.731000000000000 0.0341634799333334
0.732000000000000 0.0338640767999999
0.733000000000000 0.0335626528666668
0.734000000000000 0.0332592037333335
0.735000000000000 0.0329537249999999
0.736000000000000 0.0326462122666666
0.737000000000000 0.0323366611333334
0.738000000000000 0.0320250672000000
0.739000000000000 0.0317114260666665
0.740000000000000 0.0313957333333332
0.741000000000000 0.0310779846000001
0.742000000000000 0.0307581754666666
0.743000000000000 0.0304363015333334
0.744000000000000 0.0301123584000000
0.745000000000000 0.0297863416666668
0.746000000000000 0.0294582469333335
0.747000000000000 0.0291280697999999
0.748000000000000 0.0287958058666666
0.749000000000000 0.0284614507333333
0.750000000000000 0.0281250000000000
0.751000000000000 0.0277864492666667
0.752000000000000 0.0274457941333333
0.753000000000000 0.0271030302000000
0.754000000000000 0.0267581530666667
0.755000000000000 0.0264111583333334
0.756000000000000 0.0260620416000001
0.757000000000000 0.0257107984666667
0.758000000000000 0.0253574245333332
0.759000000000000 0.0250019154000000
0.760000000000000 0.0246442666666666
0.761000000000000 0.0242844739333333
0.762000000000000 0.0239225328000001
0.763000000000000 0.0235584388666669
0.764000000000000 0.0231921877333334
0.765000000000000 0.0228237750000001
0.766000000000000 0.0224531962666668
0.767000000000000 0.0220804471333335
0.768000000000000 0.0217055231999999
0.769000000000000 0.0213284200666667
0.770000000000000 0.0209491333333333
0.771000000000000 0.0205676586000001
0.772000000000000 0.0201839914666667
0.773000000000000 0.0197981275333334
0.774000000000000 0.0194100624000001
0.775000000000000 0.0190197916666667
0.776000000000000 0.0186273109333335
0.777000000000000 0.0182326158000000
0.778000000000000 0.0178357018666666
0.779000000000000 0.0174365647333333
0.780000000000000 0.0170352000000000
0.781000000000000 0.0166316032666668
0.782000000000000 0.0162257701333333
0.783000000000000 0.0158176962000002
0.784000000000000 0.0154073770666667
0.785000000000000 0.0149948083333333
0.786000000000000 0.0145799856000000
0.787000000000000 0.0141629044666668
0.788000000000000 0.0137435605333334
0.789000000000000 0.0133219494000000
0.790000000000000 0.0128980666666667
0.791000000000000 0.0124719079333333
0.792000000000000 0.0120434688000002
0.793000000000000 0.0116127448666666
0.794000000000000 0.0111797317333334
0.795000000000000 0.0107444249999999
0.796000000000000 0.0103068202666667
0.797000000000000 0.00986691313333343
0.798000000000000 0.00942469920000000
0.799000000000000 0.00898017406666674
0.800000000000000 0.00853333333333339
0.801000000000000 0.00808417259999994
0.802000000000000 0.00763268746666679
0.803000000000000 0.00717887353333335
0.804000000000000 0.00672272640000005
0.805000000000000 0.00626424166666661
0.806000000000000 0.00580341493333336
0.807000000000000 0.00534024180000003
0.808000000000000 0.00487471786666660
0.809000000000000 0.00440683873333347
0.810000000000000 0.00393660000000007
0.811000000000000 0.00346399726666680
0.812000000000000 0.00298902613333341
0.813000000000000 0.00251168219999998
0.814000000000000 0.00203196106666659
0.815000000000000 0.00154985833333343
0.816000000000000 0.00106536960000003
0.817000000000000 0.000578490466666581
0.818000000000000 0.0000892165333332695
0.819000000000000 -0.000402456600000045
0.820000000000000 -0.000896533333333172
0.821000000000000 -0.00139301806666670
0.822000000000000 -0.00189191520000009
0.823000000000000 -0.00239322913333351
0.824000000000000 -0.00289696426666652
0.825000000000000 -0.00340312499999984
0.826000000000000 -0.00391171573333338
0.827000000000000 -0.00442274086666661
0.828000000000000 -0.00493620480000001
0.829000000000000 -0.00545211193333317
0.830000000000000 -0.00597046666666678
0.831000000000000 -0.00649127340000000
0.832000000000000 -0.00701453653333328
0.833000000000000 -0.00754026046666656
0.834000000000000 -0.00806844960000008
0.835000000000000 -0.00859910833333322
0.836000000000000 -0.00913224106666666
0.837000000000000 -0.00966785219999999
0.838000000000000 -0.0102059461333333
0.839000000000000 -0.0107465272666667
0.840000000000000 -0.0112895999999999
0.841000000000000 -0.0118351687333333
0.842000000000000 -0.0123832378666665
0.843000000000000 -0.0129338118000000
0.844000000000000 -0.0134868949333334
0.845000000000000 -0.0140424916666667
0.846000000000000 -0.0146006063999999
0.847000000000000 -0.0151612435333335
0.848000000000000 -0.0157244074666668
0.849000000000000 -0.0162901026000000
0.850000000000000 -0.0168583333333333
0.851000000000000 -0.0174291040666668
0.852000000000000 -0.0180024192000000
0.853000000000000 -0.0185782831333332
0.854000000000000 -0.0191567002666667
0.855000000000000 -0.0197376750000000
0.856000000000000 -0.0203212117333332
0.857000000000000 -0.0209073148666665
0.858000000000000 -0.0214959888000000
0.859000000000000 -0.0220872379333332
0.860000000000000 -0.0226810666666667
0.861000000000000 -0.0232774793999998
0.862000000000000 -0.0238764805333332
0.863000000000000 -0.0244780744666667
0.864000000000000 -0.0250822656000000
0.865000000000000 -0.0256890583333333
0.866000000000000 -0.0262984570666668
0.867000000000000 -0.0269104661999999
0.868000000000000 -0.0275250901333333
0.869000000000000 -0.0281423332666666
0.870000000000000 -0.0287622000000000
0.871000000000000 -0.0293846947333334
0.872000000000000 -0.0300098218666667
0.873000000000000 -0.0306375858000001
0.874000000000000 -0.0312679909333332
0.875000000000000 -0.0319010416666666
0.876000000000000 -0.0325367423999999
0.877000000000000 -0.0331750975333334
0.878000000000000 -0.0338161114666667
0.879000000000000 -0.0344597885999999
0.880000000000000 -0.0351061333333332
0.881000000000000 -0.0357551500666666
0.882000000000000 -0.0364068432000000
0.883000000000000 -0.0370612171333333
0.884000000000000 -0.0377182762666666
0.885000000000000 -0.0383780250000000
0.886000000000000 -0.0390404677333333
0.887000000000000 -0.0397056088666666
0.888000000000000 -0.0403734528000000
0.889000000000000 -0.0410440039333333
0.890000000000000 -0.0417172666666665
0.891000000000000 -0.0423932454000001
0.892000000000000 -0.0430719445333333
0.893000000000000 -0.0437533684666667
0.894000000000000 -0.0444375216000000
0.895000000000000 -0.0451244083333333
0.896000000000000 -0.0458140330666666
0.897000000000000 -0.0465064002000000
0.898000000000000 -0.0472015141333334
0.899000000000000 -0.0478993792666665
0.900000000000000 -0.0486000000000000
0.901000000000000 -0.0493033807333333
0.902000000000000 -0.0500095258666666
0.903000000000000 -0.0507184397999999
0.904000000000000 -0.0514301269333334
0.905000000000000 -0.0521445916666665
0.906000000000000 -0.0528618384000000
0.907000000000000 -0.0535818715333333
0.908000000000000 -0.0543046954666666
0.909000000000000 -0.0550303146000000
0.910000000000000 -0.0557587333333334
0.911000000000000 -0.0564899560666666
0.912000000000000 -0.0572239872000000
0.913000000000000 -0.0579608311333332
0.914000000000000 -0.0587004922666665
0.915000000000000 -0.0594429750000001
0.916000000000000 -0.0601882837333333
0.917000000000000 -0.0609364228666668
0.918000000000000 -0.0616873968000000
0.919000000000000 -0.0624412099333334
0.920000000000000 -0.0631978666666666
0.921000000000000 -0.0639573713999998
0.922000000000000 -0.0647197285333334
0.923000000000000 -0.0654849424666666
0.924000000000000 -0.0662530176000001
0.925000000000000 -0.0670239583333332
0.926000000000000 -0.0677977690666667
0.927000000000000 -0.0685744542000000
0.928000000000000 -0.0693540181333334
0.929000000000000 -0.0701364652666665
0.930000000000000 -0.0709217999999999
0.931000000000000 -0.0717100267333333
0.932000000000000 -0.0725011498666668
0.933000000000000 -0.0732951738000002
0.934000000000000 -0.0740921029333332
0.935000000000000 -0.0748919416666665
0.936000000000000 -0.0756946944000000
0.937000000000000 -0.0765003655333332
0.938000000000000 -0.0773089594666665
0.939000000000000 -0.0781204806000001
0.940000000000000 -0.0789349333333335
0.941000000000000 -0.0797523220666665
0.942000000000000 -0.0805726511999999
0.943000000000000 -0.0813959251333333
0.944000000000000 -0.0822221482666666
0.945000000000000 -0.0830513250000000
0.946000000000000 -0.0838834597333333
0.947000000000000 -0.0847185568666667
0.948000000000000 -0.0855566208000000
0.949000000000000 -0.0863976559333335
0.950000000000000 -0.0872416666666667
0.951000000000000 -0.0880886574000000
0.952000000000000 -0.0889386325333335
0.953000000000000 -0.0897915964666666
0.954000000000000 -0.0906475535999998
0.955000000000000 -0.0915065083333333
0.956000000000000 -0.0923684650666665
0.957000000000000 -0.0932334281999999
0.958000000000000 -0.0941014021333333
0.959000000000000 -0.0949723912666667
0.960000000000000 -0.0958463999999999
0.961000000000000 -0.0967234327333332
0.962000000000000 -0.0976034938666667
0.963000000000000 -0.0984865877999999
0.964000000000000 -0.0993727189333333
0.965000000000000 -0.100261891666667
0.966000000000000 -0.101154110400000
0.967000000000000 -0.102049379533333
0.968000000000000 -0.102947703466666
0.969000000000000 -0.103849086600000
0.970000000000000 -0.104753533333333
0.971000000000000 -0.105661048066666
0.972000000000000 -0.106571635200000
0.973000000000000 -0.107485299133333
0.974000000000000 -0.108402044266667
0.975000000000000 -0.109321875000000
0.976000000000000 -0.110244795733333
0.977000000000000 -0.111170810866667
0.978000000000000 -0.112099924800000
0.979000000000000 -0.113032141933333
0.980000000000000 -0.113967466666667
0.981000000000000 -0.114905903400000
0.982000000000000 -0.115847456533333
0.983000000000000 -0.116792130466666
0.984000000000000 -0.117739929600000
0.985000000000000 -0.118690858333333
0.986000000000000 -0.119644921066666
0.987000000000000 -0.120602122200000
0.988000000000000 -0.121562466133333
0.989000000000000 -0.122525957266667
0.990000000000000 -0.123492600000000
0.991000000000000 -0.124462398733333
0.992000000000000 -0.125435357866667
0.993000000000000 -0.126411481800000
0.994000000000000 -0.127390774933333
0.995000000000000 -0.128373241666667
0.996000000000000 -0.129358886400000
0.997000000000000 -0.130347713533333
0.998000000000000 -0.131339727466667
0.999000000000000 -0.132334932600000
1.00000000000000 -0.133333333333333


==> t4.dat <==
0.000000000000000 0.000000000000000
0.00100000000000000 9.99000000000000e-7
0.00200000000000000 3.99200000000000e-6
0.00300000000000000 8.97300000000000e-6
0.00400000000000000 0.0000159360000000000
0.00500000000000000 0.0000248750000000000
0.00600000000000000 0.0000357840000000000
0.00700000000000000 0.0000486570000000000
0.00800000000000000 0.0000634880000000000
0.00900000000000000 0.0000802710000000000
0.0100000000000000 0.0000990000000000000
0.0110000000000000 0.000119669000000000
0.0120000000000000 0.000142272000000000
0.0130000000000000 0.000166803000000000
0.0140000000000000 0.000193256000000000
0.0150000000000000 0.000221625000000000
0.0160000000000000 0.000251904000000000
0.0170000000000000 0.000284087000000000
0.0180000000000000 0.000318168000000000
0.0190000000000000 0.000354141000000000
0.0200000000000000 0.000392000000000000
0.0210000000000000 0.000431739000000000
0.0220000000000000 0.000473352000000000
0.0230000000000000 0.000516833000000000
0.0240000000000000 0.000562176000000000
0.0250000000000000 0.000609375000000000
0.0260000000000000 0.000658424000000000
0.0270000000000000 0.000709317000000000
0.0280000000000000 0.000762048000000000
0.0290000000000000 0.000816611000000000
0.0300000000000000 0.000873000000000000
0.0310000000000000 0.000931209000000000
0.0320000000000000 0.000991232000000000
0.0330000000000000 0.00105306300000000
0.0340000000000000 0.00111669600000000
0.0350000000000000 0.00118212500000000
0.0360000000000000 0.00124934400000000
0.0370000000000000 0.00131834700000000
0.0380000000000000 0.00138912800000000
0.0390000000000000 0.00146168100000000
0.0400000000000000 0.00153600000000000
0.0410000000000000 0.00161207900000000
0.0420000000000000 0.00168991200000000
0.0430000000000000 0.00176949300000000
0.0440000000000000 0.00185081600000000
0.0450000000000000 0.00193387500000000
0.0460000000000000 0.00201866400000000
0.0470000000000000 0.00210517700000000
0.0480000000000000 0.00219340800000000
0.0490000000000000 0.00228335100000000
0.0500000000000000 0.00237500000000000
0.0510000000000000 0.00246834900000000
0.0520000000000000 0.00256339200000000
0.0530000000000000 0.00266012300000000
0.0540000000000000 0.00275853600000000
0.0550000000000000 0.00285862500000000
0.0560000000000000 0.00296038400000000
0.0570000000000000 0.00306380700000000
0.0580000000000000 0.00316888800000000
0.0590000000000000 0.00327562100000000
0.0600000000000000 0.00338400000000000
0.0610000000000000 0.00349401900000000
0.0620000000000000 0.00360567200000000
0.0630000000000000 0.00371895300000000
0.0640000000000000 0.00383385600000000
0.0650000000000000 0.00395037500000000
0.0660000000000000 0.00406850400000000
0.0670000000000000 0.00418823700000000
0.0680000000000000 0.00430956800000000
0.0690000000000000 0.00443249100000000
0.0700000000000000 0.00455700000000000
0.0710000000000000 0.00468308900000000
0.0720000000000000 0.00481075200000000
0.0730000000000000 0.00493998300000000
0.0740000000000000 0.00507077600000000
0.0750000000000000 0.00520312500000000
0.0760000000000000 0.00533702400000000
0.0770000000000000 0.00547246700000000
0.0780000000000000 0.00560944800000000
0.0790000000000000 0.00574796100000000
0.0800000000000000 0.00588800000000000
0.0810000000000000 0.00602955900000000
0.0820000000000000 0.00617263200000000
0.0830000000000000 0.00631721300000000
0.0840000000000000 0.00646329600000000
0.0850000000000000 0.00661087500000000
0.0860000000000000 0.00675994400000000
0.0870000000000000 0.00691049700000000
0.0880000000000000 0.00706252800000000
0.0890000000000000 0.00721603100000000
0.0900000000000000 0.00737100000000000
0.0910000000000000 0.00752742900000000
0.0920000000000000 0.00768531200000000
0.0930000000000000 0.00784464300000000
0.0940000000000000 0.00800541600000000
0.0950000000000000 0.00816762500000000
0.0960000000000000 0.00833126400000000
0.0970000000000000 0.00849632700000000
0.0980000000000000 0.00866280800000000
0.0990000000000000 0.00883070100000000
0.100000000000000 0.00900000000000000
0.101000000000000 0.00917069900000000
0.102000000000000 0.00934279200000000
0.103000000000000 0.00951627300000000
0.104000000000000 0.00969113600000000
0.105000000000000 0.00986737500000000
0.106000000000000 0.0100449840000000
0.107000000000000 0.0102239570000000
0.108000000000000 0.0104042880000000
0.109000000000000 0.0105859710000000
0.110000000000000 0.0107690000000000
0.111000000000000 0.0109533690000000
0.112000000000000 0.0111390720000000
0.113000000000000 0.0113261030000000
0.114000000000000 0.0115144560000000
0.115000000000000 0.0117041250000000
0.116000000000000 0.0118951040000000
0.117000000000000 0.0120873870000000
0.118000000000000 0.0122809680000000
0.119000000000000 0.0124758410000000
0.120000000000000 0.0126720000000000
0.121000000000000 0.0128694390000000
0.122000000000000 0.0130681520000000
0.123000000000000 0.0132681330000000
0.124000000000000 0.0134693760000000
0.125000000000000 0.0136718750000000
0.126000000000000 0.0138756240000000
0.127000000000000 0.0140806170000000
0.128000000000000 0.0142868480000000
0.129000000000000 0.0144943110000000
0.130000000000000 0.0147030000000000
0.131000000000000 0.0149129090000000
0.132000000000000 0.0151240320000000
0.133000000000000 0.0153363630000000
0.134000000000000 0.0155498960000000
0.135000000000000 0.0157646250000000
0.136000000000000 0.0159805440000000
0.137000000000000 0.0161976470000000
0.138000000000000 0.0164159280000000
0.139000000000000 0.0166353810000000
0.140000000000000 0.0168560000000000
0.141000000000000 0.0170777790000000
0.142000000000000 0.0173007120000000
0.143000000000000 0.0175247930000000
0.144000000000000 0.0177500160000000
0.145000000000000 0.0179763750000000
0.146000000000000 0.0182038640000000
0.147000000000000 0.0184324770000000
0.148000000000000 0.0186622080000000
0.149000000000000 0.0188930510000000
0.150000000000000 0.0191250000000000
0.151000000000000 0.0193580490000000
0.152000000000000 0.0195921920000000
0.153000000000000 0.0198274230000000
0.154000000000000 0.0200637360000000
0.155000000000000 0.0203011250000000
0.156000000000000 0.0205395840000000
0.157000000000000 0.0207791070000000
0.158000000000000 0.0210196880000000
0.159000000000000 0.0212613210000000
0.160000000000000 0.0215040000000000
0.161000000000000 0.0217477190000000
0.162000000000000 0.0219924720000000
0.163000000000000 0.0222382530000000
0.164000000000000 0.0224850560000000
0.165000000000000 0.0227328750000000
0.166000000000000 0.0229817040000000
0.167000000000000 0.0232315370000000
0.168000000000000 0.0234823680000000
0.169000000000000 0.0237341910000000
0.170000000000000 0.0239870000000000
0.171000000000000 0.0242407890000000
0.172000000000000 0.0244955520000000
0.173000000000000 0.0247512830000000
0.174000000000000 0.0250079760000000
0.175000000000000 0.0252656250000000
0.176000000000000 0.0255242240000000
0.177000000000000 0.0257837670000000
0.178000000000000 0.0260442480000000
0.179000000000000 0.0263056610000000
0.180000000000000 0.0265680000000000
0.181000000000000 0.0268312590000000
0.182000000000000 0.0270954320000000
0.183000000000000 0.0273605130000000
0.184000000000000 0.0276264960000000
0.185000000000000 0.0278933750000000
0.186000000000000 0.0281611440000000
0.187000000000000 0.0284297970000000
0.188000000000000 0.0286993280000000
0.189000000000000 0.0289697310000000
0.190000000000000 0.0292410000000000
0.191000000000000 0.0295131290000000
0.192000000000000 0.0297861120000000
0.193000000000000 0.0300599430000000
0.194000000000000 0.0303346160000000
0.195000000000000 0.0306101250000000
0.196000000000000 0.0308864640000000
0.197000000000000 0.0311636270000000
0.198000000000000 0.0314416080000000
0.199000000000000 0.0317204010000000
0.200000000000000 0.0320000000000000
0.201000000000000 0.0322803990000000
0.202000000000000 0.0325615920000000
0.203000000000000 0.0328435730000000
0.204000000000000 0.0331263360000000
0.205000000000000 0.0334098750000000
0.206000000000000 0.0336941840000000
0.207000000000000 0.0339792570000000
0.208000000000000 0.0342650880000000
0.209000000000000 0.0345516710000000
0.210000000000000 0.0348390000000000
0.211000000000000 0.0351270690000000
0.212000000000000 0.0354158720000000
0.213000000000000 0.0357054030000000
0.214000000000000 0.0359956560000000
0.215000000000000 0.0362866250000000
0.216000000000000 0.0365783040000000
0.217000000000000 0.0368706870000000
0.218000000000000 0.0371637680000000
0.219000000000000 0.0374575410000000
0.220000000000000 0.0377520000000000
0.221000000000000 0.0380471390000000
0.222000000000000 0.0383429520000000
0.223000000000000 0.0386394330000000
0.224000000000000 0.0389365760000000
0.225000000000000 0.0392343750000000
0.226000000000000 0.0395328240000000
0.227000000000000 0.0398319170000000
0.228000000000000 0.0401316480000000
0.229000000000000 0.0404320110000000
0.230000000000000 0.0407330000000000
0.231000000000000 0.0410346090000000
0.232000000000000 0.0413368320000000
0.233000000000000 0.0416396630000000
0.234000000000000 0.0419430960000000
0.235000000000000 0.0422471250000000
0.236000000000000 0.0425517440000000
0.237000000000000 0.0428569470000000
0.238000000000000 0.0431627280000000
0.239000000000000 0.0434690810000000
0.240000000000000 0.0437760000000000
0.241000000000000 0.0440834790000000
0.242000000000000 0.0443915120000000
0.243000000000000 0.0447000930000000
0.244000000000000 0.0450092160000000
0.245000000000000 0.0453188750000000
0.246000000000000 0.0456290640000000
0.247000000000000 0.0459397770000000
0.248000000000000 0.0462510080000000
0.249000000000000 0.0465627510000000
0.250000000000000 0.0468750000000000
0.251000000000000 0.0471877490000000
0.252000000000000 0.0475009920000000
0.253000000000000 0.0478147230000000
0.254000000000000 0.0481289360000000
0.255000000000000 0.0484436250000000
0.256000000000000 0.0487587840000000
0.257000000000000 0.0490744070000000
0.258000000000000 0.0493904880000000
0.259000000000000 0.0497070210000000
0.260000000000000 0.0500240000000000
0.261000000000000 0.0503414190000000
0.262000000000000 0.0506592720000000
0.263000000000000 0.0509775530000000
0.264000000000000 0.0512962560000000
0.265000000000000 0.0516153750000000
0.266000000000000 0.0519349040000000
0.267000000000000 0.0522548370000000
0.268000000000000 0.0525751680000000
0.269000000000000 0.0528958910000000
0.270000000000000 0.0532170000000000
0.271000000000000 0.0535384890000000
0.272000000000000 0.0538603520000000
0.273000000000000 0.0541825830000000
0.274000000000000 0.0545051760000000
0.275000000000000 0.0548281250000000
0.276000000000000 0.0551514240000000
0.277000000000000 0.0554750670000000
0.278000000000000 0.0557990480000000
0.279000000000000 0.0561233610000000
0.280000000000000 0.0564480000000000
0.281000000000000 0.0567729590000000
0.282000000000000 0.0570982320000000
0.283000000000000 0.0574238130000000
0.284000000000000 0.0577496960000000
0.285000000000000 0.0580758750000000
0.286000000000000 0.0584023440000000
0.287000000000000 0.0587290970000000
0.288000000000000 0.0590561280000000
0.289000000000000 0.0593834310000000
0.290000000000000 0.0597110000000000
0.291000000000000 0.0600388290000000
0.292000000000000 0.0603669120000000
0.293000000000000 0.0606952430000000
0.294000000000000 0.0610238160000000
0.295000000000000 0.0613526250000000
0.296000000000000 0.0616816640000000
0.297000000000000 0.0620109270000000
0.298000000000000 0.0623404080000000
0.299000000000000 0.0626701010000000
0.300000000000000 0.0630000000000000
0.301000000000000 0.0633300990000000
0.302000000000000 0.0636603920000000
0.303000000000000 0.0639908730000000
0.304000000000000 0.0643215360000000
0.305000000000000 0.0646523750000000
0.306000000000000 0.0649833840000000
0.307000000000000 0.0653145570000000
0.308000000000000 0.0656458880000000
0.309000000000000 0.0659773710000000
0.310000000000000 0.0663090000000000
0.311000000000000 0.0666407690000000
0.312000000000000 0.0669726720000000
0.313000000000000 0.0673047030000000
0.314000000000000 0.0676368560000000
0.315000000000000 0.0679691250000000
0.316000000000000 0.0683015040000000
0.317000000000000 0.0686339870000000
0.318000000000000 0.0689665680000000
0.319000000000000 0.0692992410000000
0.320000000000000 0.0696320000000000
0.321000000000000 0.0699648390000000
0.322000000000000 0.0702977520000000
0.323000000000000 0.0706307330000000
0.324000000000000 0.0709637760000000
0.325000000000000 0.0712968750000000
0.326000000000000 0.0716300240000000
0.327000000000000 0.0719632170000000
0.328000000000000 0.0722964480000000
0.329000000000000 0.0726297110000000
0.330000000000000 0.0729630000000000
0.331000000000000 0.0732963090000000
0.332000000000000 0.0736296320000000
0.333000000000000 0.0739629630000000
0.334000000000000 0.0742962960000000
0.335000000000000 0.0746296250000000
0.336000000000000 0.0749629440000000
0.337000000000000 0.0752962470000000
0.338000000000000 0.0756295280000000
0.339000000000000 0.0759627810000000
0.340000000000000 0.0762960000000000
0.341000000000000 0.0766291790000000
0.342000000000000 0.0769623120000000
0.343000000000000 0.0772953930000000
0.344000000000000 0.0776284160000000
0.345000000000000 0.0779613750000000
0.346000000000000 0.0782942640000000
0.347000000000000 0.0786270770000000
0.348000000000000 0.0789598080000000
0.349000000000000 0.0792924510000000
0.350000000000000 0.0796250000000000
0.351000000000000 0.0799574490000000
0.352000000000000 0.0802897920000000
0.353000000000000 0.0806220230000000
0.354000000000000 0.0809541360000000
0.355000000000000 0.0812861250000000
0.356000000000000 0.0816179840000000
0.357000000000000 0.0819497070000000
0.358000000000000 0.0822812880000000
0.359000000000000 0.0826127210000000
0.360000000000000 0.0829440000000000
0.361000000000000 0.0832751190000000
0.362000000000000 0.0836060720000000
0.363000000000000 0.0839368530000000
0.364000000000000 0.0842674560000000
0.365000000000000 0.0845978750000000
0.366000000000000 0.0849281040000000
0.367000000000000 0.0852581370000000
0.368000000000000 0.0855879680000000
0.369000000000000 0.0859175910000000
0.370000000000000 0.0862470000000000
0.371000000000000 0.0865761890000000
0.372000000000000 0.0869051520000000
0.373000000000000 0.0872338830000000
0.374000000000000 0.0875623760000000
0.375000000000000 0.0878906250000000
0.376000000000000 0.0882186240000000
0.377000000000000 0.0885463670000000
0.378000000000000 0.0888738480000000
0.379000000000000 0.0892010610000000
0.380000000000000 0.0895280000000000
0.381000000000000 0.0898546590000000
0.382000000000000 0.0901810320000000
0.383000000000000 0.0905071130000000
0.384000000000000 0.0908328960000000
0.385000000000000 0.0911583750000000
0.386000000000000 0.0914835440000000
0.387000000000000 0.0918083970000000
0.388000000000000 0.0921329280000000
0.389000000000000 0.0924571310000000
0.390000000000000 0.0927810000000000
0.391000000000000 0.0931045290000000
0.392000000000000 0.0934277120000000
0.393000000000000 0.0937505430000000
0.394000000000000 0.0940730160000000
0.395000000000000 0.0943951250000000
0.396000000000000 0.0947168640000000
0.397000000000000 0.0950382270000000
0.398000000000000 0.0953592080000000
0.399000000000000 0.0956798010000000
0.400000000000000 0.0960000000000000
0.401000000000000 0.0963197990000000
0.402000000000000 0.0966391920000000
0.403000000000000 0.0969581730000000
0.404000000000000 0.0972767360000000
0.405000000000000 0.0975948750000000
0.406000000000000 0.0979125840000000
0.407000000000000 0.0982298570000000
0.408000000000000 0.0985466880000000
0.409000000000000 0.0988630710000000
0.410000000000000 0.0991790000000000
0.411000000000000 0.0994944690000000
0.412000000000000 0.0998094720000000
0.413000000000000 0.100124003000000
0.414000000000000 0.100438056000000
0.415000000000000 0.100751625000000
0.416000000000000 0.101064704000000
0.417000000000000 0.101377287000000
0.418000000000000 0.101689368000000
0.419000000000000 0.102000941000000
0.420000000000000 0.102312000000000
0.421000000000000 0.102622539000000
0.422000000000000 0.102932552000000
0.423000000000000 0.103242033000000
0.424000000000000 0.103550976000000
0.425000000000000 0.103859375000000
0.426000000000000 0.104167224000000
0.427000000000000 0.104474517000000
0.428000000000000 0.104781248000000
0.429000000000000 0.105087411000000
0.430000000000000 0.105393000000000
0.431000000000000 0.105698009000000
0.432000000000000 0.106002432000000
0.433000000000000 0.106306263000000
0.434000000000000 0.106609496000000
0.435000000000000 0.106912125000000
0.436000000000000 0.107214144000000
0.437000000000000 0.107515547000000
0.438000000000000 0.107816328000000
0.439000000000000 0.108116481000000
0.440000000000000 0.108416000000000
0.441000000000000 0.108714879000000
0.442000000000000 0.109013112000000
0.443000000000000 0.109310693000000
0.444000000000000 0.109607616000000
0.445000000000000 0.109903875000000
0.446000000000000 0.110199464000000
0.447000000000000 0.110494377000000
0.448000000000000 0.110788608000000
0.449000000000000 0.111082151000000
0.450000000000000 0.111375000000000
0.451000000000000 0.111667149000000
0.452000000000000 0.111958592000000
0.453000000000000 0.112249323000000
0.454000000000000 0.112539336000000
0.455000000000000 0.112828625000000
0.456000000000000 0.113117184000000
0.457000000000000 0.113405007000000
0.458000000000000 0.113692088000000
0.459000000000000 0.113978421000000
0.460000000000000 0.114264000000000
0.461000000000000 0.114548819000000
0.462000000000000 0.114832872000000
0.463000000000000 0.115116153000000
0.464000000000000 0.115398656000000
0.465000000000000 0.115680375000000
0.466000000000000 0.115961304000000
0.467000000000000 0.116241437000000
0.468000000000000 0.116520768000000
0.469000000000000 0.116799291000000
0.470000000000000 0.117077000000000
0.471000000000000 0.117353889000000
0.472000000000000 0.117629952000000
0.473000000000000 0.117905183000000
0.474000000000000 0.118179576000000
0.475000000000000 0.118453125000000
0.476000000000000 0.118725824000000
0.477000000000000 0.118997667000000
0.478000000000000 0.119268648000000
0.479000000000000 0.119538761000000
0.480000000000000 0.119808000000000
0.481000000000000 0.120076359000000
0.482000000000000 0.120343832000000
0.483000000000000 0.120610413000000
0.484000000000000 0.120876096000000
0.485000000000000 0.121140875000000
0.486000000000000 0.121404744000000
0.487000000000000 0.121667697000000
0.488000000000000 0.121929728000000
0.489000000000000 0.122190831000000
0.490000000000000 0.122451000000000
0.491000000000000 0.122710229000000
0.492000000000000 0.122968512000000
0.493000000000000 0.123225843000000
0.494000000000000 0.123482216000000
0.495000000000000 0.123737625000000
0.496000000000000 0.123992064000000
0.497000000000000 0.124245527000000
0.498000000000000 0.124498008000000
0.499000000000000 0.124749501000000
0.500000000000000 0.125000000000000
0.501000000000000 0.125249499000000
0.502000000000000 0.125497992000000
0.503000000000000 0.125745473000000
0.504000000000000 0.125991936000000
0.505000000000000 0.126237375000000
0.506000000000000 0.126481784000000
0.507000000000000 0.126725157000000
0.508000000000000 0.126967488000000
0.509000000000000 0.127208771000000
0.510000000000000 0.127449000000000
0.511000000000000 0.127688169000000
0.512000000000000 0.127926272000000
0.513000000000000 0.128163303000000
0.514000000000000 0.128399256000000
0.515000000000000 0.128634125000000
0.516000000000000 0.128867904000000
0.517000000000000 0.129100587000000
0.518000000000000 0.129332168000000
0.519000000000000 0.129562641000000
0.520000000000000 0.129792000000000
0.521000000000000 0.130020239000000
0.522000000000000 0.130247352000000
0.523000000000000 0.130473333000000
0.524000000000000 0.130698176000000
0.525000000000000 0.130921875000000
0.526000000000000 0.131144424000000
0.527000000000000 0.131365817000000
0.528000000000000 0.131586048000000
0.529000000000000 0.131805111000000
0.530000000000000 0.132023000000000
0.531000000000000 0.132239709000000
0.532000000000000 0.132455232000000
0.533000000000000 0.132669563000000
0.534000000000000 0.132882696000000
0.535000000000000 0.133094625000000
0.536000000000000 0.133305344000000
0.537000000000000 0.133514847000000
0.538000000000000 0.133723128000000
0.539000000000000 0.133930181000000
0.540000000000000 0.134136000000000
0.541000000000000 0.134340579000000
0.542000000000000 0.134543912000000
0.543000000000000 0.134745993000000
0.544000000000000 0.134946816000000
0.545000000000000 0.135146375000000
0.546000000000000 0.135344664000000
0.547000000000000 0.135541677000000
0.548000000000000 0.135737408000000
0.549000000000000 0.135931851000000
0.550000000000000 0.136125000000000
0.551000000000000 0.136316849000000
0.552000000000000 0.136507392000000
0.553000000000000 0.136696623000000
0.554000000000000 0.136884536000000
0.555000000000000 0.137071125000000
0.556000000000000 0.137256384000000
0.557000000000000 0.137440307000000
0.558000000000000 0.137622888000000
0.559000000000000 0.137804121000000
0.560000000000000 0.137984000000000
0.561000000000000 0.138162519000000
0.562000000000000 0.138339672000000
0.563000000000000 0.138515453000000
0.564000000000000 0.138689856000000
0.565000000000000 0.138862875000000
0.566000000000000 0.139034504000000
0.567000000000000 0.139204737000000
0.568000000000000 0.139373568000000
0.569000000000000 0.139540991000000
0.570000000000000 0.139707000000000
0.571000000000000 0.139871589000000
0.572000000000000 0.140034752000000
0.573000000000000 0.140196483000000
0.574000000000000 0.140356776000000
0.575000000000000 0.140515625000000
0.576000000000000 0.140673024000000
0.577000000000000 0.140828967000000
0.578000000000000 0.140983448000000
0.579000000000000 0.141136461000000
0.580000000000000 0.141288000000000
0.581000000000000 0.141438059000000
0.582000000000000 0.141586632000000
0.583000000000000 0.141733713000000
0.584000000000000 0.141879296000000
0.585000000000000 0.142023375000000
0.586000000000000 0.142165944000000
0.587000000000000 0.142306997000000
0.588000000000000 0.142446528000000
0.589000000000000 0.142584531000000
0.590000000000000 0.142721000000000
0.591000000000000 0.142855929000000
0.592000000000000 0.142989312000000
0.593000000000000 0.143121143000000
0.594000000000000 0.143251416000000
0.595000000000000 0.143380125000000
0.596000000000000 0.143507264000000
0.597000000000000 0.143632827000000
0.598000000000000 0.143756808000000
0.599000000000000 0.143879201000000
0.600000000000000 0.144000000000000
0.601000000000000 0.144119199000000
0.602000000000000 0.144236792000000
0.603000000000000 0.144352773000000
0.604000000000000 0.144467136000000
0.605000000000000 0.144579875000000
0.606000000000000 0.144690984000000
0.607000000000000 0.144800457000000
0.608000000000000 0.144908288000000
0.609000000000000 0.145014471000000
0.610000000000000 0.145119000000000
0.611000000000000 0.145221869000000
0.612000000000000 0.145323072000000
0.613000000000000 0.145422603000000
0.614000000000000 0.145520456000000
0.615000000000000 0.145616625000000
0.616000000000000 0.145711104000000
0.617000000000000 0.145803887000000
0.618000000000000 0.145894968000000
0.619000000000000 0.145984341000000
0.620000000000000 0.146072000000000
0.621000000000000 0.146157939000000
0.622000000000000 0.146242152000000
0.623000000000000 0.146324633000000
0.624000000000000 0.146405376000000
0.625000000000000 0.146484375000000
0.626000000000000 0.146561624000000
0.627000000000000 0.146637117000000
0.628000000000000 0.146710848000000
0.629000000000000 0.146782811000000
0.630000000000000 0.146853000000000
0.631000000000000 0.146921409000000
0.632000000000000 0.146988032000000
0.633000000000000 0.147052863000000
0.634000000000000 0.147115896000000
0.635000000000000 0.147177125000000
0.636000000000000 0.147236544000000
0.637000000000000 0.147294147000000
0.638000000000000 0.147349928000000
0.639000000000000 0.147403881000000
0.640000000000000 0.147456000000000
0.641000000000000 0.147506279000000
0.642000000000000 0.147554712000000
0.643000000000000 0.147601293000000
0.644000000000000 0.147646016000000
0.645000000000000 0.147688875000000
0.646000000000000 0.147729864000000
0.647000000000000 0.147768977000000
0.648000000000000 0.147806208000000
0.649000000000000 0.147841551000000
0.650000000000000 0.147875000000000
0.651000000000000 0.147906549000000
0.652000000000000 0.147936192000000
0.653000000000000 0.147963923000000
0.654000000000000 0.147989736000000
0.655000000000000 0.148013625000000
0.656000000000000 0.148035584000000
0.657000000000000 0.148055607000000
0.658000000000000 0.148073688000000
0.659000000000000 0.148089821000000
0.660000000000000 0.148104000000000
0.661000000000000 0.148116219000000
0.662000000000000 0.148126472000000
0.663000000000000 0.148134753000000
0.664000000000000 0.148141056000000
0.665000000000000 0.148145375000000
0.666000000000000 0.148147704000000
0.667000000000000 0.148148037000000
0.668000000000000 0.148146368000000
0.669000000000000 0.148142691000000
0.670000000000000 0.148137000000000
0.671000000000000 0.148129289000000
0.672000000000000 0.148119552000000
0.673000000000000 0.148107783000000
0.674000000000000 0.148093976000000
0.675000000000000 0.148078125000000
0.676000000000000 0.148060224000000
0.677000000000000 0.148040267000000
0.678000000000000 0.148018248000000
0.679000000000000 0.147994161000000
0.680000000000000 0.147968000000000
0.681000000000000 0.147939759000000
0.682000000000000 0.147909432000000
0.683000000000000 0.147877013000000
0.684000000000000 0.147842496000000
0.685000000000000 0.147805875000000
0.686000000000000 0.147767144000000
0.687000000000000 0.147726297000000
0.688000000000000 0.147683328000000
0.689000000000000 0.147638231000000
0.690000000000000 0.147591000000000
0.691000000000000 0.147541629000000
0.692000000000000 0.147490112000000
0.693000000000000 0.147436443000000
0.694000000000000 0.147380616000000
0.695000000000000 0.147322625000000
0.696000000000000 0.147262464000000
0.697000000000000 0.147200127000000
0.698000000000000 0.147135608000000
0.699000000000000 0.147068901000000
0.700000000000000 0.147000000000000
0.701000000000000 0.146928899000000
0.702000000000000 0.146855592000000
0.703000000000000 0.146780073000000
0.704000000000000 0.146702336000000
0.705000000000000 0.146622375000000
0.706000000000000 0.146540184000000
0.707000000000000 0.146455757000000
0.708000000000000 0.146369088000000
0.709000000000000 0.146280171000000
0.710000000000000 0.146189000000000
0.711000000000000 0.146095569000000
0.712000000000000 0.145999872000000
0.713000000000000 0.145901903000000
0.714000000000000 0.145801656000000
0.715000000000000 0.145699125000000
0.716000000000000 0.145594304000000
0.717000000000000 0.145487187000000
0.718000000000000 0.145377768000000
0.719000000000000 0.145266041000000
0.720000000000000 0.145152000000000
0.721000000000000 0.145035639000000
0.722000000000000 0.144916952000000
0.723000000000000 0.144795933000000
0.724000000000000 0.144672576000000
0.725000000000000 0.144546875000000
0.726000000000000 0.144418824000000
0.727000000000000 0.144288417000000
0.728000000000000 0.144155648000000
0.729000000000000 0.144020511000000
0.730000000000000 0.143883000000000
0.731000000000000 0.143743109000000
0.732000000000000 0.143600832000000
0.733000000000000 0.143456163000000
0.734000000000000 0.143309096000000
0.735000000000000 0.143159625000000
0.736000000000000 0.143007744000000
0.737000000000000 0.142853447000000
0.738000000000000 0.142696728000000
0.739000000000000 0.142537581000000
0.740000000000000 0.142376000000000
0.741000000000000 0.142211979000000
0.742000000000000 0.142045512000000
0.743000000000000 0.141876593000000
0.744000000000000 0.141705216000000
0.745000000000000 0.141531375000000
0.746000000000000 0.141355064000000
0.747000000000000 0.141176277000000
0.748000000000000 0.140995008000000
0.749000000000000 0.140811251000000
0.750000000000000 0.140625000000000
0.751000000000000 0.140436249000000
0.752000000000000 0.140244992000000
0.753000000000000 0.140051223000000
0.754000000000000 0.139854936000000
0.755000000000000 0.139656125000000
0.756000000000000 0.139454784000000
0.757000000000000 0.139250907000000
0.758000000000000 0.139044488000000
0.759000000000000 0.138835521000000
0.760000000000000 0.138624000000000
0.761000000000000 0.138409919000000
0.762000000000000 0.138193272000000
0.763000000000000 0.137974053000000
0.764000000000000 0.137752256000000
0.765000000000000 0.137527875000000
0.766000000000000 0.137300904000000
0.767000000000000 0.137071337000000
0.768000000000000 0.136839168000000
0.769000000000000 0.136604391000000
0.770000000000000 0.136367000000000
0.771000000000000 0.136126989000000
0.772000000000000 0.135884352000000
0.773000000000000 0.135639083000000
0.774000000000000 0.135391176000000
0.775000000000000 0.135140625000000
0.776000000000000 0.134887424000000
0.777000000000000 0.134631567000000
0.778000000000000 0.134373048000000
0.779000000000000 0.134111861000000
0.780000000000000 0.133848000000000
0.781000000000000 0.133581459000000
0.782000000000000 0.133312232000000
0.783000000000000 0.133040313000000
0.784000000000000 0.132765696000000
0.785000000000000 0.132488375000000
0.786000000000000 0.132208344000000
0.787000000000000 0.131925597000000
0.788000000000000 0.131640128000000
0.789000000000000 0.131351931000000
0.790000000000000 0.131061000000000
0.791000000000000 0.130767329000000
0.792000000000000 0.130470912000000
0.793000000000000 0.130171743000000
0.794000000000000 0.129869816000000
0.795000000000000 0.129565125000000
0.796000000000000 0.129257664000000
0.797000000000000 0.128947427000000
0.798000000000000 0.128634408000000
0.799000000000000 0.128318601000000
0.800000000000000 0.128000000000000
0.801000000000000 0.127678599000000
0.802000000000000 0.127354392000000
0.803000000000000 0.127027373000000
0.804000000000000 0.126697536000000
0.805000000000000 0.126364875000000
0.806000000000000 0.126029384000000
0.807000000000000 0.125691057000000
0.808000000000000 0.125349888000000
0.809000000000000 0.125005871000000
0.810000000000000 0.124659000000000
0.811000000000000 0.124309269000000
0.812000000000000 0.123956672000000
0.813000000000000 0.123601203000000
0.814000000000000 0.123242856000000
0.815000000000000 0.122881625000000
0.816000000000000 0.122517504000000
0.817000000000000 0.122150487000000
0.818000000000000 0.121780568000000
0.819000000000000 0.121407741000000
0.820000000000000 0.121032000000000
0.821000000000000 0.120653339000000
0.822000000000000 0.120271752000000
0.823000000000000 0.119887233000000
0.824000000000000 0.119499776000000
0.825000000000000 0.119109375000000
0.826000000000000 0.118716024000000
0.827000000000000 0.118319717000000
0.828000000000000 0.117920448000000
0.829000000000000 0.117518211000000
0.830000000000000 0.117113000000000
0.831000000000000 0.116704809000000
0.832000000000000 0.116293632000000
0.833000000000000 0.115879463000000
0.834000000000000 0.115462296000000
0.835000000000000 0.115042125000000
0.836000000000000 0.114618944000000
0.837000000000000 0.114192747000000
0.838000000000000 0.113763528000000
0.839000000000000 0.113331281000000
0.840000000000000 0.112896000000000
0.841000000000000 0.112457679000000
0.842000000000000 0.112016312000000
0.843000000000000 0.111571893000000
0.844000000000000 0.111124416000000
0.845000000000000 0.110673875000000
0.846000000000000 0.110220264000000
0.847000000000000 0.109763577000000
0.848000000000000 0.109303808000000
0.849000000000000 0.108840951000000
0.850000000000000 0.108375000000000
0.851000000000000 0.107905949000000
0.852000000000000 0.107433792000000
0.853000000000000 0.106958523000000
0.854000000000000 0.106480136000000
0.855000000000000 0.105998625000000
0.856000000000000 0.105513984000000
0.857000000000000 0.105026207000000
0.858000000000000 0.104535288000000
0.859000000000000 0.104041221000000
0.860000000000000 0.103544000000000
0.861000000000000 0.103043619000000
0.862000000000000 0.102540072000000
0.863000000000000 0.102033353000000
0.864000000000000 0.101523456000000
0.865000000000000 0.101010375000000
0.866000000000000 0.100494104000000
0.867000000000000 0.0999746370000000
0.868000000000000 0.0994519680000000
0.869000000000000 0.0989260910000000
0.870000000000000 0.0983970000000000
0.871000000000000 0.0978646890000000
0.872000000000000 0.0973291520000000
0.873000000000000 0.0967903830000000
0.874000000000000 0.0962483760000000
0.875000000000000 0.0957031250000000
0.876000000000000 0.0951546240000000
0.877000000000000 0.0946028670000000
0.878000000000000 0.0940478480000000
0.879000000000000 0.0934895610000000
0.880000000000000 0.0929280000000000
0.881000000000000 0.0923631590000000
0.882000000000000 0.0917950320000000
0.883000000000000 0.0912236130000000
0.884000000000000 0.0906488960000000
0.885000000000000 0.0900708750000000
0.886000000000000 0.0894895440000000
0.887000000000000 0.0889048970000000
0.888000000000000 0.0883169280000000
0.889000000000000 0.0877256310000000
0.890000000000000 0.0871310000000000
0.891000000000000 0.0865330290000000
0.892000000000000 0.0859317120000000
0.893000000000000 0.0853270430000000
0.894000000000000 0.0847190160000000
0.895000000000000 0.0841076250000000
0.896000000000000 0.0834928640000000
0.897000000000000 0.0828747270000000
0.898000000000000 0.0822532080000000
0.899000000000000 0.0816283010000000
0.900000000000000 0.0810000000000000
0.901000000000000 0.0803682990000000
0.902000000000000 0.0797331920000000
0.903000000000000 0.0790946730000000
0.904000000000000 0.0784527360000000
0.905000000000000 0.0778073750000000
0.906000000000000 0.0771585840000000
0.907000000000000 0.0765063570000000
0.908000000000000 0.0758506880000000
0.909000000000000 0.0751915710000000
0.910000000000000 0.0745290000000000
0.911000000000000 0.0738629690000000
0.912000000000000 0.0731934720000000
0.913000000000000 0.0725205030000000
0.914000000000000 0.0718440560000000
0.915000000000000 0.0711641250000000
0.916000000000000 0.0704807040000000
0.917000000000000 0.0697937870000000
0.918000000000000 0.0691033680000000
0.919000000000000 0.0684094410000000
0.920000000000000 0.0677120000000000
0.921000000000000 0.0670110390000000
0.922000000000000 0.0663065520000000
0.923000000000000 0.0655985330000000
0.924000000000000 0.0648869760000000
0.925000000000000 0.0641718750000000
0.926000000000000 0.0634532240000000
0.927000000000000 0.0627310170000000
0.928000000000000 0.0620052480000000
0.929000000000000 0.0612759110000000
0.930000000000000 0.0605430000000000
0.931000000000000 0.0598065090000000
0.932000000000000 0.0590664320000000
0.933000000000000 0.0583227630000000
0.934000000000000 0.0575754960000000
0.935000000000000 0.0568246250000000
0.936000000000000 0.0560701440000000
0.937000000000000 0.0553120470000000
0.938000000000000 0.0545503280000000
0.939000000000000 0.0537849810000000
0.940000000000000 0.0530160000000000
0.941000000000000 0.0522433790000000
0.942000000000000 0.0514671120000000
0.943000000000000 0.0506871930000000
0.944000000000000 0.0499036160000000
0.945000000000000 0.0491163750000000
0.946000000000000 0.0483254640000000
0.947000000000000 0.0475308770000000
0.948000000000000 0.0467326080000000
0.949000000000000 0.0459306510000000
0.950000000000000 0.0451250000000000
0.951000000000000 0.0443156490000000
0.952000000000000 0.0435025920000000
0.953000000000000 0.0426858230000000
0.954000000000000 0.0418653360000000
0.955000000000000 0.0410411250000000
0.956000000000000 0.0402131840000000
0.957000000000000 0.0393815070000000
0.958000000000000 0.0385460880000000
0.959000000000000 0.0377069210000000
0.960000000000000 0.0368640000000000
0.961000000000000 0.0360173190000000
0.962000000000000 0.0351668720000000
0.963000000000000 0.0343126530000000
0.964000000000000 0.0334546560000000
0.965000000000000 0.0325928750000000
0.966000000000000 0.0317273040000000
0.967000000000000 0.0308579370000000
0.968000000000000 0.0299847680000000
0.969000000000000 0.0291077910000000
0.970000000000000 0.0282270000000000
0.971000000000000 0.0273423890000000
0.972000000000000 0.0264539520000000
0.973000000000000 0.0255616830000000
0.974000000000000 0.0246655760000000
0.975000000000000 0.0237656250000000
0.976000000000000 0.0228618240000000
0.977000000000000 0.0219541670000000
0.978000000000000 0.0210426480000000
0.979000000000000 0.0201272610000000
0.980000000000000 0.0192080000000000
0.981000000000000 0.0182848590000000
0.982000000000000 0.0173578320000000
0.983000000000000 0.0164269130000000
0.984000000000000 0.0154920960000000
0.985000000000000 0.0145533750000000
0.986000000000000 0.0136107440000000
0.987000000000000 0.0126641970000000
0.988000000000000 0.0117137280000000
0.989000000000000 0.0107593310000000
0.990000000000000 0.00980100000000000
0.991000000000000 0.00883872900000000
0.992000000000000 0.00787251200000000
0.993000000000000 0.00690234300000000
0.994000000000000 0.00592821600000000
0.995000000000000 0.00495012500000000
0.996000000000000 0.00396806400000000
0.997000000000000 0.00298202700000000
0.998000000000000 0.00199200800000000
0.999000000000000 0.000998001000000000
1.00000000000000 0.000000000000000

